Speckle Observations of TESS Exoplanet Host Stars. II. Stellar Companions at 1-1000 AU and Implications for Small Planet Detection

We present high angular resolution imaging observations of 517 host stars of TESS exoplanet candidates using the `Alopeke and Zorro speckle cameras at Gemini North and South. The sample consists mainly of bright F, G, K stars at distances of less than 500 pc. Our speckle observations span angular resolutions of ~20 mas out to 1.2 arcsec, yielding spatial resolutions of <10 to 500 AU for most stars, and our contrast limits can detect companion stars 5-9 magnitudes fainter than the primary at optical wavelengths. We detect 102 close stellar companions and determine the separation, magnitude difference, mass ratio, and estimated orbital period for each system. Our observations of exoplanet host star binaries reveal that they have wider separations than field binaries, with a mean orbital semi-major axis near 100 AU. Other imaging studies have suggested this dearth of very closely separated binaries in systems which host exoplanets, but incompleteness at small separations makes it difficult to disentangle unobserved companions from a true lack of companions. With our improved angular resolution and sensitivity, we confirm that this lack of close exoplanet host binaries is indeed real. We also search for a correlation between planetary orbital radii vs. binary star separation, but given the very short orbital periods of the TESS planets, we do not find any clear trend. We do note that in exoplanet systems containing binary host stars, there is an observational bias against detecting Earth-size planet transits due to transit depth dilution caused by the companion star.

==> 4 arxiv/companions.txt <==
 & \multicolumn{7}{c}{Exoplanet Host Stars} & \\  
TOI  140 &   0.044 &   336.2 &    0.76 &   0.048 &   337.0 &  0.48 &   0.88 &   16.8 &    46  \\
TOI  141$^*$ & \nodata & \nodata & \nodata &   0.494 &   240.6 &  4.63 &   0.47 &   23.6 &    93  \\
         & \nodata & \nodata & \nodata &   1.333 &   306.8 &  5.60 &   0.38 &   63.7 &   430  \\
TOI  172 &   1.175 &   319.3 &    5.20 &   1.262 &   321.9 &  5.36 &   0.43 &  452.9 &  7900  \\
TOI  224 &   0.100 &   224.8 &    2.07 &   0.099 &   226.6 &  1.00 &   0.72 &    6.9 &    20  \\
TOI  235 &   0.850 &   289.2 &    1.78 &   0.854 &   291.4 &  1.50 &   0.75 &  117.8 &  1000  \\
TOI  245 &   0.990 &   109.1 &    3.54 &   1.206 &   109.6 &  2.39 &   0.59 &  148.3 &  1300  \\
TOI  252 &   0.436 &   307.8 &    2.16 &   0.436 &   309.9 &  1.54 &   0.79 &  112.7 &  1000  \\
TOI  264 &   0.655 &   329.5 &    5.38 &   0.654 &   331.7 &  4.46 &   0.45 &  273.8 &  3400  \\
TOI  271 & \nodata & \nodata & \nodata &   0.146 &   231.1 &  4.98 &   0.43 &   14.6 &    44  \\
TOI  287 & \nodata & \nodata & \nodata &   0.152 &   125.9 &  3.96 &   0.52 &   79.8 &   570  \\
TOI  291 &   0.035 &   146.2 &    0.65 &   0.029 &   145.2 &  1.38 &   0.82 &   16.0 &    46  \\
TOI  309 &   0.330 &    77.6 &    1.27 &   0.344 &    77.7 &  1.03 &   0.81 &  165.6 &  1700  \\
TOI  325 & \nodata & \nodata & \nodata &   0.616 &   221.8 &  4.05 &   0.49 &  112.3 &  1200  \\
TOI  354 &   0.054 &    87.1 &    1.08 &   0.056 &    87.8 &  1.03 &   0.82 &   21.5 &    73  \\
TOI  364 &   0.384 &    95.2 &    0.36 &   0.405 &    96.6 &  0.35 &   0.93 &  107.8 &   730  \\
TOI  380 & \nodata & \nodata & \nodata &   0.201 &     6.1 &  1.96 &   0.73 &   80.4 &   590  \\
TOI  402 & \nodata & \nodata & \nodata &   1.467 &   234.2 &  9.33 &   0.14 &   65.8 &   540  \\
TOI  457 & \nodata & \nodata & \nodata &   1.122 &   223.8 &  0.69 &   0.83 &  141.2 &  3000  \\
TOI  487 &   0.515 &   198.7 &    1.53 &   0.515 &   200.8 &  1.25 &   0.77 &   81.2 &   570  \\
TOI  492 & \nodata & \nodata & \nodata &   0.668 &   321.1 &  3.89 &   0.49 &  327.7 &  4400  \\
TOI  564 & \nodata & \nodata & \nodata &   0.671 &    73.9 &  4.95 &   0.44 &  133.4 &  1300  \\
TOI  568 &   0.310 &   189.8 &    0.90 &   0.332 &   192.0 &  0.81 &   0.85 &  101.5 &   740  \\
TOI  573 &   1.442 &   227.6 &    1.30 &   1.600 &   234.3 &  1.25 &   0.69 &  142.0 &  2200  \\
TOI  676 & \nodata & \nodata & \nodata &   1.331 &   103.8 &  2.20 &   0.68 &  944.1 & 23300  \\
TOI  680 & \nodata & \nodata & \nodata &   0.806 &   331.4 &  \nodata & \nodata &  129.0 &  1400  \\
TOI  697$^*$ & \nodata & \nodata & \nodata &   1.199 &   137.9 &  5.17 &   0.41 &  111.4 &  1000  \\
         & \nodata & \nodata & \nodata &   1.269 &   139.4 &  5.46 &   0.38 &  117.9 &  1100  \\
TOI  722 &   0.224 &   114.1 &    2.46 &   0.221 &   115.8 &  1.47 &   0.72 &   25.7 &   120  \\
TOI  791 & \nodata & \nodata & \nodata &   0.709 &    25.6 &  5.60 &   0.37 &  238.6 &  2700  \\
TOI  798 &   0.289 &   179.4 &    0.64 &   0.289 &   181.5 &  0.32 &   0.93 &   35.0 &   180  \\
TOI  854 &   0.023 &   204.6 &    1.35 &   0.022 &   211.1 &  1.21 &   0.79 &    6.1 &    11  \\
TOI  906 &   1.294 &    49.0 &    3.67 &   1.375 &    50.7 &  2.98 &   0.57 &  186.2 &  1900  \\
TOI  926 &   0.192 &   156.9 &    2.53 &   0.192 &   158.8 &  2.18 &   0.68 &   59.1 &   350  \\
TOI  931 &   0.113 &   234.9 &    0.65 &   0.120 &   237.6 &  0.50 &   0.90 &   76.1 &   460  \\
TOI  952$^*$ & \nodata & \nodata & \nodata &   0.169 &    72.1 &  3.52 &   0.48 &   70.7 &   390  \\
         & \nodata & \nodata & \nodata &   1.262 &   135.4 &  4.91 &   0.39 &  526.3 &  8300  \\
TOI 1032 &   1.161 &    81.6 &    2.16 &   1.329 &    83.0 &  1.61 &   0.59 &  796.0 & 11300  \\
TOI 1035 &   0.101 &   100.2 &    1.96 &   0.107 &   112.1 &  1.77 &   0.71 &   39.1 &   180  \\
TOI 1037 & \nodata & \nodata & \nodata &   0.250 &   242.1 &  4.98 &   0.32 &   68.7 &   340  \\
TOI 1039 &   0.708 &   285.6 &    4.02 &   0.736 &   286.3 &  2.41 &   0.38 & 1121.6 & 15500  \\
TOI 1131 &   0.095 &   214.4 &    1.45 &   0.111 &   214.0 &  1.66 &   0.75 &   27.5 &   110  \\
TOI 1133 &   0.550 &   102.1 &    3.05 &   0.571 &   102.4 &  2.77 &   0.59 &  149.9 &  1300  \\
TOI 1152 &   1.074 &    22.6 &    0.93 &   1.284 &    22.7 &  0.85 &   0.83 &  133.9 &  1200  \\
TOI 1189 &   0.984 &   318.5 &    1.36 &   1.005 &   319.1 &  1.60 &   0.78 &  279.5 &  3700  \\
TOI 1191 & \nodata & \nodata & \nodata &   0.677 &    85.8 &  4.94 &   0.40 &  240.1 &  2600  \\
TOI 1192 &   0.187 &   200.6 &    3.37 &   0.196 &   201.4 &  2.91 &   0.55 &   73.5 &   440  \\
TOI 1204 & \nodata & \nodata & \nodata &   0.375 &    38.8 &  5.02 &   0.39 &   39.9 &   180  \\
TOI 1217 &   1.088 &   242.7 &    5.02 &   1.169 &   242.7 &  5.02 &   0.44 &  552.3 &  9700  \\
TOI 1261 & \nodata & \nodata & \nodata &   1.722 &   316.9 &  2.87 &   0.59 &  344.2 &  4900  \\
TOI 1293 & \nodata & \nodata & \nodata &   1.016 &   120.4 &  4.76 &   0.45 &  240.4 &  3000  \\
TOI 1335 &   0.057 &   303.1 &    0.01 &   0.061 &   304.1 &  0.01 &   0.99 &   42.4 &   150  \\
TOI 1343 & \nodata & \nodata & \nodata &   0.517 &   333.6 &  5.17 &   0.30 &  204.9 &  1700  \\
TOI 1440 & \nodata & \nodata & \nodata &   1.536 &   324.9 &  \nodata &  \nodata &  363.2 &  6800  \\
TOI 1447 &   0.150 &    67.7 &    0.22 &   0.157 &    67.7 &  0.21 &   0.96 &   48.8 &   200  \\
TOI 1491 & \nodata & \nodata & \nodata &   0.754 &   269.5 &  4.48 &   0.47 &  157.0 &  1600  \\
TOI 1531 &   0.565 &   199.2 &    1.11 &   0.567 &   199.6 &  1.69 &   0.82 &  307.1 &  4500  \\
TOI 1544 &   0.624 &   129.3 &    3.35 &   0.652 &   129.9 &  3.62 &   0.58 &  641.6 & 15200  \\
TOI 1559 &   0.039 &   122.6 &    2.08 &   0.043 &   123.0 &  2.04 &   0.61 &   29.9 &    92  \\
TOI 1560 &   1.246 &    62.7 &    4.03 &   1.366 &    68.4 &  3.08 &   0.44 &  731.2 & 11400  \\
TOI 1565 &   0.233 &   207.3 &    0.85 &   0.235 &   207.7 &  0.82 &   0.81 &   77.2 &   360  \\
TOI 1598 & \nodata & \nodata & \nodata &   1.076 &   304.3 &  4.86 &   0.44 &  151.6 &  1500  \\
TOI 1636 & \nodata & \nodata & \nodata &   0.183 &   356.3 &  2.34 &   0.72 &   27.7 &   130  \\
TOI 1641 &   0.194 &   296.1 &    3.53 &   0.195 &   296.4 &  2.80 &   0.46 &  121.3 &   730  \\
TOI 1677 & \nodata & \nodata & \nodata &   0.183 &   142.0 &  4.54 &   0.47 &   40.9 &   210  \\
TOI 1678 &   0.336 &   307.1 &    4.01 &   0.397 &   307.5 &  2.80 &   0.49 &  280.2 &  2800  \\
TOI 1719 &   0.116 &   193.3 &    1.78 &   0.117 &   193.8 &  1.99 &   0.70 &   27.7 &   100  \\
TOI 1740 & \nodata & \nodata & \nodata &   0.241 &   258.6 &  3.60 &   0.56 &   28.1 &   130  \\
TOI 2010 & \nodata & \nodata & \nodata &   1.578 &   138.0 &  \nodata &  \nodata &  171.1 &  2200  \\
TOI 2035 &   0.415 &   245.9 &    0.45 &   0.418 &   246.2 &  0.41 &   0.87 &  150.2 &   900  \\
TOI 2220 & \nodata & \nodata & \nodata &   1.128 &   251.2 &  2.83 &   0.61 &  400.3 &  6200  \\
TOI 2305 & \nodata & \nodata & \nodata &   0.237 &   203.1 &  3.98 &   0.52 &  138.6 &  1300  \\
TOI 2310 &   0.708 &   332.5 &    2.81 &   0.705 &   334.8 &  1.80 &   0.71 &  650.9 & 13600  \\[6pt]
\hline 
\multicolumn{9}{c}{Transit False Positive Stars} \\ 
TOI  138 &   0.099 &   258.9 &    1.38 &   0.108 &   260.5 &  1.33 &   0.78 &   20.7 &    94  \\
TOI  146 &   0.302 &    75.0 &    1.15 &   0.324 &    77.0 &  1.15 &   0.80 &  161.8 &  2100  \\
TOI  154 & \nodata & \nodata & \nodata &   0.154 &   202.8 &  1.28 &   0.77 &   61.8 &   470  \\
TOI  311 &   0.039 &   130.6 &    0.91 &   0.028 &   148.8 &  0.96 &   0.85 &    6.5 &    21  \\
TOI  372 & \nodata & \nodata & \nodata &   0.267 &   262.3 &  2.45 &   0.64 &  137.8 &  1600  \\
TOI  378 &   0.098 &   167.9 &    1.29 &   0.137 &   182.0 &  1.49 &   0.77 &  316.2 &  5400  \\
TOI  379 &   0.053 &    19.5 &    0.07 &   0.052 &    21.3 &  0.41 &   0.95 &   12.0 &    41  \\
TOI  463 & \nodata & \nodata & \nodata &   0.816 &   214.4 &  3.78 &   0.48 &  150.3 &  1600  \\
TOI  593 & \nodata & \nodata & \nodata &   0.664 &   170.1 &  3.81 &   0.49 &  255.5 &  3700  \\
TOI  884 &   0.049 &   323.2 &    1.79 &   0.052 &   324.1 &  1.69 &   0.56 &   52.7 &   210  \\
TOI  894 &   0.619 &   329.5 &    3.32 &   0.649 &   331.0 &  2.41 &   0.49 &  233.1 &  2300  \\
TOI  896 & \nodata & \nodata & \nodata &   0.062 &   126.2 &  3.48 &   0.49 &    9.6 &    25  \\
TOI  898 &   1.306 &    34.9 &    2.11 &   1.358 &    35.4 &  2.07 &   0.70 &  651.2 & 16800  \\
TOI  919 &   0.088 &    83.7 &    0.71 &   0.095 &    85.9 &  0.48 &   0.89 &   31.4 &   170  \\
TOI  935 & \nodata & \nodata & \nodata &   0.785 &   146.5 &  2.19 &   0.74 &  296.7 &  5900  \\
TOI  995 &   0.116 &   137.9 &    2.22 &   0.121 &   139.5 &  2.54 &   0.73 &  151.1 &  2100  \\
TOI  996 &   0.143 &   228.7 &    1.99 &   0.153 &   230.9 &  1.87 &   0.64 &   79.1 &   520  \\
TOI 1038 &   0.443 &    99.9 &    1.84 &   0.474 &   102.1 &  1.42 &   0.66 &  119.5 &   910  \\
TOI 1047 &   0.826 &   246.4 &    2.83 &   0.883 &   248.7 &  2.31 &   0.66 &  119.5 &  1300  \\
TOI 1051 &   0.368 &   241.0 &    1.12 &   0.368 &   243.1 &  1.00 &   0.81 &   23.2 &   110  \\
TOI 1093 &   0.102 &   108.2 &    2.21 &   0.109 &   110.7 &  2.04 &   0.70 &   64.6 &   680  \\
TOI 1147 & \nodata & \nodata & \nodata &   0.377 &   346.0 &  3.62 &   0.51 &   77.9 &   620  \\
TOI 1193 &   0.087 &   255.3 &    0.62 &   0.090 &   255.4 &  0.59 &   0.88 &   77.9 &   550  \\
TOI 1417 &   0.031 &   307.0 &    2.71 &   0.027 &   307.2 &  2.63 &   0.57 &    4.1 &     6  \\
TOI 1487 &   0.097 &    45.6 &    4.20 & \nodata & \nodata &  \nodata& 0.55 &   10.6 &    39  \\
TOI 1543 & \nodata & \nodata & \nodata &   0.320 &   178.5 &  5.02 &   0.32 &  194.4 &  1800  \\
TOI 1557 & \nodata & \nodata & \nodata &   1.406 &   135.7 &  5.59 &   0.38 &  407.3 &  8200  \\
TOI 1662 &   0.226 &   347.4 &    2.52 &   0.227 &   347.5 &  2.11 &   0.61 &   79.3 &   560  \\
TOI 1673 &   0.274 &    50.5 &    1.61 &   0.276 &    50.9 &  1.50 &   0.75 &   58.2 &   450  \\


==> 4 arxiv/observations_north.txt <==
 139 &   62483237 &   9.4 &   42.4 &  4356 &   10/12/19 &   4.00 &   4.45 &   5.02 &   7.35 		&    \\
 143 &   25375553 &   9.8 &  288.4 &  6371 &     6/9/19 &   4.48 &   5.30 &   5.30 &   8.74 		& WASP-111 \\
 162 &   99493790 &  11.7 &  275.1 &  5405 &     6/9/19 &   3.70 &   3.91 &   5.07 &   7.32 		& APC \\
 198 &   12421862 &   9.9 &   23.8 &  3763 &    10/9/19 &   3.77 &   4.31 &   5.46 &   8.19 		&    \\
     & &       &        &       &     8/4/20 &   4.06 &   4.40 &   5.31 &   7.60      & \\
 223 &  326453034 &  10.3 &  369.7 &  5063 &   10/12/19 &   4.14 &   4.38 &   5.40 &   7.54 		&    \\
 225 &   47525799 &  11.0 &  115.8 &  4658 &   10/13/19 &   3.77 &   4.01 &   5.09 &   7.72 		&    \\
 227 &    2760710 &  13.8 &   52.6 &  2808 &   10/13/19 &   4.06 &   4.21 &   4.90 &   6.32 		&    \\
 230 &  160074939 &   8.7 &  141.6 &  6467 &   10/15/19 &   3.66 &   3.68 &   5.32 &   5.85 		& False alarm \\
 233 &  415969908 &  11.3 &   33.7 &  3644 &   10/14/19 &   4.01 &   4.25 &   5.28 &   7.49 		&    \\
 234 &   12423815 &  14.6 &  253.5 &  3642 &   10/15/19 &   4.00 &   4.05 &   4.75 &   4.94 		&    \\
 238 &    9006668 &   9.9 &   80.2 &  5024 &   10/12/19 &   4.33 &   4.69 &   5.50 &   8.32 		&    \\
 244 &  118327550 &  10.3 &   22.1 &  3342 &   10/14/19 &   4.18 &   4.40 &   5.01 &   6.41 		&    \\
     & &       &        &       &     8/4/20 &   3.90 &   4.14 &   5.35 &   6.61      & \\
 245 &  154618248 &   8.4 &  123.0 &  6208 &   10/15/19 &   4.27 &   4.48 &   5.34 &   7.11 		&    \\
 256 &   92226327 &  11.3 &  319.2 &  3131 &    8/10/20 &   4.16 &   4.56 &   5.08 &   8.10 		& LHS 1140 \\
 260 &   37749396 &   8.5 &   20.2 &  4111 &   10/12/19 &   4.88 &   5.16 &   5.23 &   8.08 		&    \\
 261 &   63898957 &   9.0 &  113.6 &  5890 &   10/13/19 &   4.32 &   4.79 &   5.40 &   7.77 		&    \\
 262 &   70513361 &   8.1 &   44.1 &  5302 &   10/15/19 &   4.10 &   4.61 &   5.36 &   7.91 		&    \\
 263 &  120916706 &  15.6 &  286.9 &  3116 &   10/15/19 &   3.75 &   3.88 &   4.76 &   4.96 		&    \\
 266 &  164767175 &   9.5 &  101.7 &  5784 &   10/15/19 &   4.47 &   4.70 &   5.14 &   7.81 		&    \\
 277 &  439456714 &  11.7 &   64.9 &  3748 &    8/10/20 &   4.11 &   4.54 &   5.47 &   7.48 		&    \\
 278 &  244161191 &  13.2 &   44.8 &  2955 &   10/12/19 &   3.97 &   4.29 &   4.56 &   4.81 		&    \\
 280 &   42054565 &  10.0 &   99.6 &  5454 &   10/14/19 &   3.54 &   3.72 &   5.13 &   6.88 		&    \\
 287 &    2758565 &  12.4 &  523.3 &  5807 &   10/12/19 &   4.28 &   4.35 &   5.05 &   5.98 		&    \\
 288 &   47316976 &   9.0 &  211.3 &  6530 &   10/13/19 &   4.13 &   4.52 &   5.18 &   7.60 		&    \\
 292 &  180285396 &  13.3 &  297.6 &  4463 &   10/15/19 &   3.41 &   3.52 &   4.52 &   5.30 		&    \\
 294 &  188570092 &  11.4 &  126.8 &  4521 &   10/12/19 &   4.21 &   4.54 &   5.10 &   7.81 		& HATS-72 \\
 298 &  206686292 &  12.8 &  971.4 &  6273 &   10/15/19 &   3.81 &   4.10 &   4.43 &   5.61 		& APC \\
 307 &    9100874 &  13.1 &  745.7 &  5747 &   10/14/19 &   4.10 &   4.27 &   4.81 &   5.92 		&    \\
 309 &  228507250 &  12.3 &  481.4 &  5329 &    10/9/19 &   3.86 &   4.36 &   4.59 &   6.66 		&    \\
 310 &  175477257 &  12.4 &  545.8 &  5798 &   10/15/19 &   3.67 &   3.70 &   4.59 &   5.72 		&    \\
 315 &   66356824 &  12.4 &  546.1 &  5671 &   10/13/19 &   3.64 &   4.03 &   4.57 &   5.42 		& False positive \\
 323 &  251852984 &  13.4 &  316.3 &  4558 &   10/14/19 &   4.00 &   4.37 &   4.71 &   5.56 		&    \\
 325 &   66413476 &  12.0 &  182.4 &  4391 &   10/13/19 &   4.05 &   4.23 &   4.82 &   6.63 		&    \\
 327 &  206669860 &  13.5 &  977.3 &  5960 &   10/15/19 &   3.54 &   3.53 &   4.63 &   5.13 		&    \\
 329 &  169765334 &  10.7 &  285.6 &  5561 &   10/13/19 &   3.91 &   4.24 &   5.42 &   8.01 		&    \\
 330 &   27966179 &  12.9 &  201.2 &  4314 &   10/12/19 &   3.76 &   4.02 &   4.99 &   5.74 		&    \\
 341 &   33911302 &  13.3 &  418.9 &  4775 &   10/14/19 &   4.19 &   4.24 &   4.49 &   6.14 		&    \\
 343 &   66497310 &  12.4 &  523.9 &  5885 &   10/12/19 &   4.22 &   4.45 &   4.93 &   6.02 		&    \\
 344 &   13023378 &  11.9 &  403.5 &  6149 &   10/13/19 &   3.87 &   4.26 &   4.72 &   7.34 		&    \\
 355 &  183593642 &  11.0 &  343.5 &  6049 &   10/13/19 &   3.69 &   3.92 &   4.89 &   6.23 		&    \\
 360 &   13023738 &  12.3 &  631.2 &  5657 &   10/13/19 &   3.72 &   4.07 &   5.15 &   6.62 		&    \\
 364 &   47425697 &  10.5 &  265.7 &  6220 &   10/13/19 &   3.95 &   4.16 &   4.78 &   6.70 		&    \\
 366 &  251878904 &  13.5 &  861.0 &  5504 &   10/14/19 &   3.67 &   3.83 &   4.58 &   5.47 		&    \\
 370 &  251855940 &  13.5 &  762.6 &  5805 &   10/14/19 &   3.81 &   3.90 &   4.59 &   5.21 		&    \\
 378 &   20892672 &  13.1 & 2316.4 &  5894 &    10/9/19 &   4.04 &   4.23 &   4.10 &   5.37 		& False positive \\
 390 &  250386181 &   9.9 &  169.4 &  6321 &   10/12/19 &   4.39 &   5.19 &   5.23 &   7.84 		& False positive \\
 393 &   29960109 &  11.2 &   37.7 &  3450 &   10/13/19 &   4.12 &   4.35 &   4.92 &   8.59 		& False positive \\
 394 &    9858404 &   8.0 &  141.7 &  6216 &   10/14/19 &   5.66 &   6.67 &   5.34 &   7.83 		& False positive \\
 402 &  120896927 &   8.3 &   44.9 &  5175 &   10/15/19 &   4.18 &   4.97 &   5.25 &   7.96 		&    \\
 421 &   94986319 &   9.3 &   75.0 &  5718 &    10/9/19 &   4.75 &   5.26 &   5.33 &   9.06 		&    \\
 422 &  117979455 &   9.0 &  124.1 &  5999 &    10/9/19 &   4.49 &   5.00 &   5.33 &   8.36 		&    \\
 424 &  117979694 &  10.5 &  103.7 &  5059 &    10/9/19 &   4.38 &   4.75 &   5.13 &   7.96 		& False positive \\
 426 &  189013224 &   9.6 &  112.8 &  5731 &   10/12/19 &   4.64 &   4.99 &   5.59 &   8.26 		&    \\
 427 &   70914192 &  10.4 &  149.1 &  5272 &   10/15/19 &   4.23 &   4.56 &   5.19 &   7.22 		& False positive \\
 428 &  117979850 &   7.8 &  123.6 &  5800 &    10/9/19 &   4.71 &   5.33 &   5.36 &   8.66 		& APC \\
 431 &   31374837 &   8.2 &   32.6 &  4891 &   10/15/19 &   4.19 &   4.50 &   5.27 &   7.72 		&    \\
 432 &   38686737 &  12.6 &  725.6 &  6846 &   10/14/19 &   4.77 &   5.42 &   5.00 &   6.52 		& False positive \\
 433 &  188989177 &   9.1 &  521.5 &  8242 &   10/12/19 &   4.89 &   5.33 &   5.56 &   8.16 		& False positive \\
 438 &  468880077 &   9.4 &   72.3 &  5211 &    12/7/20 &   5.48 &   7.05 &   4.97 &   8.26 		&    \\
 444 &  179034327 &   9.1 &   57.5 &  5229 &   10/15/19 &   4.26 &   4.51 &   5.06 &   7.54 		&    \\
 455 &   98796344 &   8.8 &    6.9 &  3562 &   10/13/19 &   3.96 &   4.60 &   4.83 &   8.58 		& LTT 1445 A \\
     & &       &        &       &    12/6/20 &   4.38 &   4.66 &   5.57 &   7.94      & \\
 457 &   89256802 &  13.7 &  125.8 &  3054 &   10/14/19 &   3.97 &   4.22 &   4.64 &   5.28 		&    \\
 458 &   64071894 &   9.6 &   76.7 &  5164 &   10/12/19 &   4.42 &   4.83 &   5.32 &   7.94 		&    \\
 460 &    9804616 &  14.1 &  181.7 &  3274 &    10/9/19 &   4.23 &   4.42 &   4.66 &   6.30 		& False positive \\
 461 &    4646810 &   8.9 &   45.7 &  4884 &   10/15/19 &   4.83 &   5.18 &   5.29 &   8.17 		&    \\
 463 &  176831592 &   9.1 &  184.2 &  6498 &   10/14/19 &   4.11 &   4.20 &   5.43 &   6.78 		& False positive \\
 464 &  398733009 &  15.6 & 3544.9 & 31000 &   10/13/19 &   3.94 &   3.98 &   4.41 &   4.83 		& False positive \\
 492 &   17746821 &  11.3 &  490.6 &  6280 &    12/5/20 &   5.15 &   5.53 &   5.51 &   6.37 		& HAT-P-50 \\
 511 &  440777904 &  11.3 &  413.2 &  6373 &    12/5/20 &   5.05 &   6.06 &   4.96 &   6.94 		& HAT-P-24 \\
 514 &  366576758 &  13.7 &  479.4 &  5027 &    12/5/20 &   4.82 &   4.99 &   4.22 &   5.11 		& K2-114 \\
 515 &  366622912 &  13.8 &  447.4 &  4973 &    2/15/20 &   4.74 &   5.16 &   4.62 &   5.82 		&    \\
 519 &  218795833 &  14.4 &  115.2 &  3225 &    2/18/20 &   3.90 &   3.98 &   4.73 &   5.00 		&    \\
 521 &   27649847 &  12.4 &   61.0 &  3439 &    2/18/20 &   4.64 &   4.89 &   5.19 &   6.41 		&    \\
 526 &  200593988 &  12.3 &   70.9 &  3617 &    12/5/20 &   4.83 &   5.15 &   5.10 &   6.35 		&    \\
 530 &  387690507 &  13.5 &  147.7 &  3688 &    2/17/20 &   4.73 &   4.96 &   4.84 &   5.59 		&    \\
 532 &  144700903 &  12.7 &  135.3 &  3946 &    12/5/20 &   4.88 &   5.21 &   5.24 &   6.23 		&    \\
 534 &  281909674 &  14.4 & 1255.5 &  5945 &    12/7/20 &   4.62 &   4.99 &   4.93 &   5.48 		& CoRoT-13 \\
 535 &  280210963 &  14.8 & 1144.1 &  5675 &    12/7/20 &   4.53 &   4.83 &   5.44 &   6.25 		& CoRoT-12 \\
 547 &   36352297 &  13.1 &  769.2 &  5950 &    12/7/20 &   4.64 &   5.17 &   5.32 &   6.72 		& CoRoT-1 \\
 552 &   44737596 &  13.8 &  197.6 &  3654 &   10/14/19 &   4.16 &   4.18 &   4.73 &   5.62 		&    \\
 554 &  407966340 &   6.4 &   45.2 &  6338 &    2/15/20 &   5.46 &   7.25 &   5.45 &   9.02 		&    \\
 557 &   55488511 &  11.6 &   75.5 &  3883 &   10/13/19 &   4.08 &   4.31 &   5.32 &   7.83 		&    \\
 559 &  209459275 &  10.6 &  232.9 &  5972 &    10/9/19 &   3.86 &   4.35 &   5.03 &   7.38 		&    \\
 562 &  413248763 &   8.7 &    9.4 &  3505 &    2/16/20 &   4.23 &   4.58 &   5.08 &   7.56 		& GJ 357 \\
 564 &    1003831 &  10.7 &  198.8 &  5752 &    2/18/20 &   4.35 &   4.45 &   5.06 &   6.90 		&    \\
 571 &  270468559 &  11.6 &  413.9 &  5743 &    12/5/20 &   4.86 &   5.13 &   5.31 &   6.30 		& HAT-P-42 \\
 573 &  296780789 &  12.5 &   88.7 &  3404 &    2/15/20 &   4.24 &   4.67 &   5.03 &   6.37 		& TIC 876200724 \\
 576 &  408310006 &   8.9 &  114.3 &  6313 &    12/7/20 &   4.76 &   5.63 &   4.89 &   8.46 		& WASP-166 \\
 626 &   65412605 &   9.5 &  426.8 &  8490 &   10/15/19 &   4.12 &   4.33 &   5.21 &   7.44 		& False positive \\
 631 &   97158538 &   8.8 &  229.1 &  6852 &   10/15/19 &   4.01 &   4.28 &   5.28 &   7.54 		& False positive\\
 635 &  286132427 &   8.1 &   59.0 &  5914 &    12/7/20 &   5.30 &   6.45 &   4.83 &   7.96 		& False positive \\
 649 &   35582553 &  10.0 &  429.2 &  6779 &    12/6/20 &   4.50 &   4.88 &   5.08 &   7.40 		&    \\
 651 &   72090501 &   6.8 &   80.3 &  8577 &    12/6/20 &   4.58 &   5.39 &   5.49 &   8.63 		&    \\
 652 &   22221375 &   7.4 &   45.6 &  5903 &    12/7/20 &   5.27 &   6.06 &   5.41 &   8.82 		&    \\
 654 &   35009898 &  12.2 &   57.8 &  3433 &     6/9/19 &   4.27 &   4.38 &   5.24 &   7.10 		&    \\
     & &       &        &       &    2/15/20 &   4.29 &   4.65 &   5.35 &   7.61      & \\
 656 &   36734222 &  11.1 &   87.2 &  4400 &     6/9/19 &   4.08 &   4.47 &   5.23 &   7.61 		& WASP-43 \\
 658 &   48476907 &   9.5 &  281.1 &  6521 &    2/17/20 &   4.09 &   4.25 &   4.98 &   6.54 		&    \\
 659 &   48476908 &  10.2 &  245.3 &  5990 &    2/17/20 &   4.15 &   4.23 &   4.74 &   6.42 		&    \\
 660 &   53189332 &  11.0 &  359.3 &  6055 &     6/9/19 &   4.21 &   4.69 &   5.17 &   7.21 		& WASP-106 \\
 663 &   54962195 &  11.8 &   63.9 &  3719 &    6/10/19 &   3.89 &   4.62 &   5.00 &   7.61 		&    \\
 664 &   55092869 &   7.3 &  100.0 &  5370 &     6/9/19 &   4.79 &   5.53 &   4.97 &   7.81 		& KELT-11 \\
 669 &  124573851 &  10.2 &  142.5 &  5582 &    2/15/20 &   4.98 &   5.56 &   5.45 &   8.38 		&    \\
 675 &  169226822 &   9.6 &  160.7 &  5620 &     6/9/19 &   4.32 &   4.95 &   5.25 &   8.03 		& WASP-127 \\
 676 &  219187649 &  13.5 &  709.3 &  5430 &    2/16/20 &   4.44 &   4.64 &   4.47 &   5.10 		&    \\
 679 &  308050066 &  10.0 &  309.1 &  6655 &    6/10/19 &   4.10 &   4.71 &   5.19 &   8.32 		& False positive \\
 680 &  335499997 &   9.0 &  160.1 &  5967 &    2/18/20 &   4.81 &   5.67 &   5.28 &   7.83 		& APC \\
 692 &  320417762 &   9.0 &  483.0 &  9622 &    12/5/20 &   6.09 &   6.99 &   5.29 &   7.22 		&    \\
 697 &   77253676 &   9.4 &   92.9 &  5447 &   10/15/19 &   3.63 &   3.80 &   5.08 &   7.00 		&    \\
 727 &  149788158 &  11.0 &   42.7 &  3653 &    2/18/20 &   4.18 &   4.33 &   5.52 &   7.03 		&    \\
 728 &   96097215 &  10.3 &  172.2 &  5648 &    2/16/20 &   4.80 &   5.13 &   4.97 &   7.13 		&    \\
 729 &  144138509 &  10.6 &  243.5 &  6023 &    2/18/20 &   4.70 &   5.26 &   5.49 &   7.38 		&    \\
 732 &   36724087 &  10.6 &   22.0 &  3329 &    2/18/20 &   4.66 &   4.95 &   5.42 &   7.02 		& LTT 3780 \\
 736 &  181804752 &  13.6 &   26.7 &  2940 &     6/8/19 &   3.78 &   4.03 &   5.19 &   6.97 		& LP 791-18 \\
 737 &  219189765 &  14.8 &  292.0 &  3394 &    2/16/20 &   4.14 &   4.23 &   4.16 &   4.93 		&    \\
 821 &  125405602 &  11.2 &   39.7 &  3669 &    2/16/20 &   4.64 &   4.92 &   4.78 &   6.40 		& False alarm \\
 836 &  440887364 &   8.6 &   27.5 &  4476 &    2/16/20 &   4.58 &   4.94 &   5.08 &   6.96 		&    \\
 844 &  380886535 &  11.8 &  493.5 &  5830 &    12/7/20 &   4.66 &   5.04 &   5.25 &   6.74 		& False positive \\
 849 &   33595516 &  11.5 &  225.5 &  5311 &   10/15/19 &   3.79 &   4.09 &   4.72 &   6.24 		&    \\
 850 &  423670610 &  11.3 &  357.3 &  5864 &   10/15/19 &   4.13 &   4.10 &   4.90 &   6.76 		& APC \\
 851 &   40083958 &  11.0 &  169.6 &  5485 &   10/13/19 &   4.39 &   5.03 &   4.73 &   7.45 		&    \\
 852 &   29918916 &  10.9 &  358.5 &  5574 &    10/9/19 &   4.34 &   4.75 &   5.18 &   8.18 		&    \\
 857 &  404467699 &  10.3 &  288.3 &  6143 &    8/10/20 &   4.63 &   5.31 &   5.71 &   8.35 		& WASP-137 \\
 865 &   44797824 &   9.8 &  136.6 &  5181 &   10/14/19 &   4.30 &   4.59 &   5.24 &   7.91 		& APC \\
 880 &   34077285 &   9.3 &   60.6 &  4935 &   10/15/19 &   4.38 &   4.75 &   5.25 &   7.48 		&    \\
 883 &  123846039 &   9.4 &  102.5 &  5651 &    12/7/20 &   5.03 &   5.96 &   5.40 &   9.04 		&    \\
 884 &  167031605 &  10.0 & 1012.8 & 11246 &    2/15/20 &   5.50 &   7.16 &   5.24 &   8.48 		& False positive \\
 892 &   66561343 &  11.0 &  334.9 &  7723 &   10/14/19 &   4.38 &   4.75 &   5.23 &   7.62 		&    \\
 893 &  123958679 &  11.5 & 1319.0 &  9856 &    12/7/20 &   4.72 &   5.34 &   5.31 &   7.70 		&    \\
 894 &   42755801 &   9.2 &  359.5 &  9900 &   10/15/19 &   4.71 &   5.18 &   5.43 &   6.68 		& False positive \\
 895 &  250484865 &   8.8 &   95.7 &  5998 &    2/18/20 &   4.99 &   5.74 &   5.21 &   7.99 		& False positive \\
 898 &  124543547 &  10.6 &  479.5 &  5652 &   10/12/19 &   4.39 &   4.77 &   5.00 &   7.03 		& False positive \\
 938 &  332660150 &  10.8 &  213.1 &  5981 &   10/15/19 &   4.27 &   4.44 &   4.98 &   6.72 		&    \\
 939 &   67772767 &  10.9 &  349.3 &  6160 &    10/9/19 &   4.55 &   5.01 &   5.29 &   7.68 		&    \\
 942 &  146520535 &  11.0 &  151.4 &  4945 &   10/14/19 &   4.30 &   4.69 &   5.00 &   7.74 		&    \\
 952 &  319312479 &  10.1 &  417.1 &  7110 &   10/13/19 &   4.48 &   4.97 &   5.12 &   7.60 		&    \\
 954 &   44792534 &   9.8 &  239.1 &  5756 &   10/14/19 &   4.41 &   4.69 &   5.38 &   7.98 		&    \\
 955 &  146467675 &   9.7 &  208.2 &  5889 &   10/14/19 &   4.41 &   4.63 &   5.41 &   8.01 		& False positive \\
 958 &   92880568 &  11.0 &  292.8 &  5745 &    10/9/19 &   4.15 &   4.57 &   5.33 &   7.71 		& APC \\
 960 &    5109298 &  10.7 &  719.0 &  9385 &    12/7/20 &   4.83 &   5.50 &   5.53 &   7.78 		& False positive \\
 982 &  177126182 &  10.3 &  713.3 &  8502 &    12/7/20 &   4.67 &   5.33 &   5.21 &   7.66 		& False positive \\
 991 &    7561203 &  10.1 &  621.8 &  9855 &    12/6/20 &   4.65 &   5.17 &   5.35 &   7.65 		&    \\
 993 &  259353953 &  10.1 &  353.4 &  8035 &    12/6/20 &   4.27 &   4.50 &   5.43 &   7.96 		&    \\
1000 &   50365310 &   9.6 &  513.8 & 10249 &    12/6/20 &   4.78 &   5.51 &   5.53 &   7.91 		& False positive \\
1007 &   65212867 &   8.9 &  271.8 &  6596 &    12/6/20 &   5.29 &   6.14 &   5.21 &   8.44 		&    \\
1022 &   47384844 &   8.7 &  118.4 &  6084 &    2/15/20 &   4.96 &   5.52 &   5.52 &   8.25 		&    \\
1027 &   20318757 &  10.2 &   56.5 &  4272 &    2/16/20 &   4.11 &   4.27 &   5.24 &   6.76 		&    \\
1049 &   16288184 &  11.1 &  307.3 &  6599 &     6/8/19 &   3.75 &   3.99 &   5.09 &   6.65 		& K2-237 (EPIC 229426032) \\
1131 &  198213332 &   9.3 &  247.6 &  5579 &    2/17/20 &   4.14 &   4.49 &   5.18 &   7.44 		&    \\
1133 &   69997672 &   9.1 &  262.5 &  6244 &   10/12/19 &   5.32 &   6.56 &   5.42 &   8.02 		&    \\
1136 &  142276270 &   8.9 &   84.6 &  5729 &    2/15/20 &   4.26 &   4.62 &   5.24 &   7.39 		&    \\
1137 &   89389197 &   8.9 &  415.4 &  4920 &   10/12/19 &   5.04 &   5.81 &   5.47 &   8.31 		&    \\
1139 &  202563254 &   8.9 &  241.7 &  7947 &   10/13/19 &   5.31 &   5.97 &   5.13 &   8.44 		&    \\
1145 &  350995812 &   8.5 &  465.5 &  8563 &   10/12/19 &   5.15 &   6.90 &   5.41 &   8.33 		&    \\
1147 &  288391628 &   8.4 &  206.5 &  6259 &     6/7/20 &   3.06 &   3.28 &   5.41 &   7.53 		& False positive \\
1152 &  237184773 &   7.4 &  104.3 &  5485 &    8/10/20 &   5.67 &   6.89 &   5.20 &   6.74 		& TIC 1715469662 \\
1155 &  161450762 &   9.7 & 3683.2 &  3282 &   10/13/19 &   4.71 &   5.10 &   4.77 &   6.21 		& False positive \\
1160 &   89510024 &   9.6 & 5701.0 &  4000 &   10/12/19 &   4.36 &   4.62 &   4.93 &   6.47 		&    \\
1170 &  294176967 &  10.3 &  906.0 &  7875 &   10/12/19 &   4.19 &   4.57 &   5.52 &   7.91 		& False positive \\
1171 &  101929303 &  10.3 &  488.7 &  7266 &   10/12/19 &   5.00 &   5.52 &   5.56 &   7.94 		& False positive \\
1174 &  154089169 &  10.3 &   94.7 &  5030 &    2/17/20 &   4.13 &   4.41 &   5.44 &   7.20 		&    \\
1179 &  148914726 &  10.1 &   86.3 &  4928 &    2/15/20 &   4.00 &   4.54 &   5.34 &   7.61 		& False positive \\
1181 &  229510866 &  10.1 &  310.6 &  6122 &     8/4/20 &   4.04 &   4.45 &   5.34 &   8.06 		&    \\
1185 &   83210867 &   9.9 &  247.5 &  5997 &   10/12/19 &   5.19 &   6.27 &   5.46 &   8.07 		& False positive \\
1189 &  112026224 &   9.9 &  278.1 &  5287 &   10/12/19 &   5.04 &   5.57 &   5.23 &   6.73 		&    \\
1191 &  237185205 &   9.8 &  354.7 &  6800 &    8/10/20 &   5.28 &   7.38 &   5.12 &   8.92 		&    \\
1192 &  158276040 &  10.5 &  375.1 &  6479 &     6/6/20 &   4.82 &   5.29 &   5.29 &   7.39 		&    \\
1193 &   89643259 &  10.5 &  865.5 &  7167 &   10/13/19 &   4.49 &   5.01 &   4.97 &   7.11 		& False positive \\
1194 &  147950620 &  10.5 &  149.2 &  5340 &    2/17/20 &   4.12 &   4.23 &   5.04 &   6.05 		&    \\
1199 &   99869022 &  10.4 &  247.5 &  5618 &    2/17/20 &   4.03 &   4.36 &   5.26 &   6.67 		&    \\
1201 &   29960110 &  10.9 &   37.6 &  3948 &   10/13/19 &   4.14 &   4.54 &   4.30 &   7.74 		&    \\
1235 &  103633434 &   9.9 &   39.6 &  3912 &    2/16/20 &   4.08 &   4.26 &   4.91 &   6.81 		&    \\
1238 &  153951307 &  11.3 &   70.6 &  3853 &    2/17/20 &   4.13 &   4.38 &   5.08 &   6.39 		&    \\
1241 &  159107668 &  11.2 &  573.5 &  5826 &     6/7/20 &   4.38 &   4.78 &   4.76 &   6.27 		& KOI-5 \\
1247 &  232540264 &   8.5 &   73.4 &  5712 &    2/17/20 &   4.26 &   4.59 &   5.35 &   7.53 		&    \\
1248 &  232612416 &  11.1 &  169.9 &  5227 &     8/4/20 &   3.87 &   4.33 &   5.21 &   7.40 		&    \\
1249 &  232976128 &  10.2 &  139.7 &  5453 &    2/17/20 &   3.86 &   4.13 &   5.16 &   7.30 		&    \\
1253 &  233684822 &   9.9 &  185.8 &  5779 &     8/4/20 &   4.06 &   4.61 &   5.08 &   7.73 		&    \\
1260 &  355867695 &  10.8 &   73.4 &  4225 &    2/16/20 &   4.16 &   4.27 &   5.02 &   6.68 		&    \\
1261 &  356311210 &  10.7 &  199.9 &  5897 &    8/10/20 &   4.14 &   4.84 &   5.30 &   7.74 		&    \\
1262 &  365938305 &   9.6 &   93.1 &  5396 &    2/17/20 &   4.05 &   4.27 &   5.18 &   6.89 		&    \\
1266 &  467179528 &  11.0 &   36.0 &  3618 &    2/18/20 &   4.20 &   4.46 &   5.14 &   6.56 		&    \\
1273 &  445859771 &  10.4 &  176.7 &  5736 &    2/15/20 &   4.45 &   4.90 &   5.28 &   7.46 		&    \\
1277 &  153949511 &   9.8 &  101.0 &  5544 &    2/17/20 &   3.84 &   4.08 &   4.66 &   6.32 		& False alarm \\
1279 &  224297258 &  10.0 &  106.9 &  5477 &    2/15/20 &   4.36 &   5.05 &   5.35 &   8.06 		&    \\
1293 &  202504234 &  10.9 &  236.6 &  5923 &    2/17/20 &   3.76 &   3.80 &   5.30 &   7.06 		&    \\
1294 &  219015370 &  10.9 &  331.7 &  5714 &    2/17/20 &   4.09 &   4.29 &   5.29 &   6.57 		&    \\
1300 &  293687315 &   9.8 &  316.4 &  6840 &     8/4/20 &   4.15 &   4.74 &   5.11 &   7.69 		& KELT-18 \\
1301 &  356867115 &  10.5 &   91.2 &  4820 &     6/6/20 &   4.08 &   4.22 &   5.13 &   6.83 		&    \\
1335 &   89759617 &  10.5 &  694.8 &  7965 &     8/4/20 &   4.95 &   6.19 &   4.76 &   7.34 		&    \\
1336 &   92783821 &  10.2 &  521.0 &  7396 &     8/4/20 &   5.42 &   6.95 &   5.34 &   8.33 		&    \\
1339 &  269701147 &   8.3 &   53.5 &  5556 &     6/6/20 &   4.06 &   5.02 &   5.45 &   8.05 		& HD 191939 \\
1343 &  358631536 &  10.0 &  396.3 &  9622 &    8/10/20 &   5.07 &   5.98 &   4.99 &   7.74 		&    \\
1345 &  160487753 &  10.8 &  757.7 &  5146 &    2/16/20 &   4.43 &   4.78 &   4.45 &   6.06 		&    \\
1353 &  279177746 &  10.2 &  450.4 &  9706 &     6/6/20 &   5.32 &   6.10 &   5.63 &   8.02 		&    \\
1373 &  176899385 &  10.0 &  274.3 &  6893 &    8/10/20 &   5.43 &   6.71 &   5.45 &   8.21 		& HAT-P-6 \\
     & &       &        &       &    12/6/20 &   5.02 &   5.64 &   5.44 &   7.78      & \\
1378 &  249812036 &   9.6 &  573.8 &  8224 &    8/10/20 &   5.28 &   6.25 &   5.59 &   8.12 		& APC \\
1410 &  199444169 &  10.2 &   72.6 &  4635 &    8/10/20 &   4.93 &   5.74 &   5.50 &   8.54 		&    \\
1411 &  116483514 &   9.1 &   32.5 &  4184 &     6/7/20 &   4.84 &   5.88 &   5.33 &   8.50 		&    \\
1412 &  116483734 &  11.1 &   79.2 &  4223 &     6/7/20 &   4.67 &   5.39 &   5.13 &   8.14 		& APC \\
1413 &  119700084 &  10.1 &  121.0 &  5427 &    12/3/20 &   5.25 &   5.57 &   5.21 &   7.08 		&    \\
1415 &  148782377 &   8.4 &  112.0 &  6383 &     6/7/20 &   5.36 &   6.49 &   5.30 &   8.26 		&    \\
1416 &  158025009 &   9.1 &   55.0 &  4946 &     6/7/20 &   5.27 &   6.06 &   5.53 &   8.39 		&    \\
1417 &  164173105 &   8.5 &  153.4 &  7164 &    12/3/20 &   5.56 &   6.50 &   5.22 &   7.40 		& False positive \\
1418 &  224600500 &   6.8 &  159.3 &  8475 &    2/18/20 &   4.33 &   5.35 &   5.22 &   8.16 		& False positive \\
1424 &  418959198 &  10.5 &   87.7 &  4529 &    12/2/20 &   5.27 &   6.56 &   5.37 &   8.03 		&    \\
1434 &  138588540 &   8.1 &   37.8 &  5394 &    2/17/20 &   3.78 &   4.49 &   5.05 &   7.76 		&    \\
1435 &  153976959 &  10.0 &   93.1 &  5142 &    2/18/20 &   3.66 &   3.83 &   5.28 &   7.22 		&    \\
     & &       &        &       &     6/7/20 &   4.03 &   4.47 &   5.54 &   7.75      & \\
1436 &  154383539 &  11.1 &  131.2 &  5011 &    2/15/20 &   4.50 &   4.79 &   4.99 &   7.19 		&    \\
1437 &  198356533 &   8.7 &  103.4 &  6093 &    2/18/20 &   4.26 &   4.68 &   5.45 &   7.48 		&    \\
1440 &  233617847 &   9.6 &  236.5 &  5780 &     8/4/20 &   3.75 &   4.56 &   5.16 &   7.52 		&    \\
1442 &  235683377 &  12.5 &   41.4 &  3328 &     6/7/20 &   3.90 &   4.06 &   5.03 &   6.12 		&    \\
1447 &  298073824 &   8.1 &  310.7 &  6906 &    2/15/20 &   3.81 &   4.24 &   5.20 &   6.61 		&    \\
1451 &  417931607 &   9.0 &   90.8 &  5781 &    2/15/20 &   4.12 &   4.77 &   5.31 &   8.07 		&    \\
1467 &  240968774 &  10.6 &   37.5 &  3834 &     8/9/20 &   4.66 &   5.13 &   5.33 &   7.16 		&    \\
     & &       &        &       &    12/4/20 &   4.66 &   5.24 &   5.25 &   7.76      & \\
1468 &  243185500 &  10.9 &   24.7 &  3382 &     8/4/20 &   4.92 &   5.38 &   5.07 &   7.02 		&    \\
1471 &  306263608 &   8.6 &   67.3 &  5626 &    12/4/20 &   5.76 &   7.94 &   5.51 &   8.40 		&    \\
1472 &  306955329 &  10.6 &  122.0 &  5103 &    12/3/20 &   4.73 &   5.31 &   5.42 &   7.28 		&    \\
1476 &  432549364 &  10.2 &  271.5 &  6596 &    12/6/20 &   4.94 &   6.41 &   5.52 &   7.69 		& KELT-1 \\
1478 &  409794137 &  10.2 &  152.3 &  5623 &    2/18/20 &   4.31 &   4.53 &   5.44 &   7.06 		&    \\
1487 &  459978312 &   5.3 &  109.7 &  5047 &    2/18/20 &   5.00 &   5.32 &   4.83 &   7.87 		& False alarm \\
1490 &  283474780 &   8.4 &  240.3 &  4939 &    12/3/20 &   5.50 &   7.24 &   4.93 &   7.73 		&    \\
1491 &   53875855 &  10.4 &  208.3 &  5899 &    12/3/20 &   5.40 &   6.76 &   5.14 &   7.75 		&    \\
1493 &   15692883 &   9.7 &  360.0 &  6064 &    12/6/20 &   5.55 &   7.37 &   5.64 &   7.86 		& WASP-187 \\
1499 &  414870287 &   7.8 & 3239.8 &  3295 &    8/10/20 &   4.28 &   4.78 &   5.72 &   8.89 		& False positive \\
1516 &  376637093 &  10.4 &  246.7 &  6485 &     8/4/20 &   4.08 &   4.53 &   5.19 &   7.61 		&    \\
1531 &  312678993 &   8.4 &  541.5 &  5096 &    12/3/20 &   4.74 &   5.57 &   4.56 &   7.53 		& APC \\
1540 &  318746829 &  10.4 & 2409.6 &  3593 &    8/10/20 &   4.11 &   4.47 &   5.46 &   7.88 		& False positive \\
1543 &  431585347 &  10.1 &  607.6 &  9238 &    12/2/20 &   4.66 &   5.28 &   5.37 &   8.13 		& False positive \\
1544 &  455791689 &  10.4 &  984.0 &  4630 &    8/10/20 &   4.93 &   5.67 &   5.68 &   8.18 		&    \\
1546 &  194203348 &   9.9 &  249.2 &  6223 &    12/6/20 &   5.03 &   5.91 &   5.31 &   7.44 		&    \\
1552 &  326919774 &   8.2 &  469.9 &  9146 &    12/6/20 &   5.65 &   6.27 &   5.20 &   7.69 		&    \\
1557 &  320506985 &  10.5 &  289.7 &  5751 &    12/2/20 &   4.43 &   4.92 &   5.30 &   7.60 		& False positive \\
1559 &  241040309 &  10.4 &  696.0 &  8455 &    12/2/20 &   4.81 &   6.06 &   5.27 &   8.13 		&    \\
1560 &  241076290 &  10.2 &  535.3 &  9035 &    12/2/20 &   4.54 &   5.34 &   5.29 &   7.75 		&    \\
1563 &  249945230 &   9.4 &   50.8 &  4582 &    12/2/20 &   4.61 &   5.26 &   5.46 &   8.36 		&    \\
1565 &  251384275 &   9.2 &  328.7 &  8494 &    12/3/20 &   3.70 &   4.05 &   4.86 &   7.21 		& No \textit{Gaia} parallax available \\
1576 &  327011842 &   9.8 &  484.0 &  4975 &    12/6/20 &   4.69 &   5.63 &   4.95 &   7.39 		&    \\
1578 &  348135793 &  10.1 &  347.7 &  6742 &    12/2/20 &   4.33 &   4.93 &   5.43 &   7.99 		& False positive \\
1580 &  354469661 &   9.2 &  228.3 &  6333 &    12/2/20 &   4.80 &   5.38 &   5.50 &   8.72 		& HAT-P-59 \\
1587 &  458914949 &  10.3 &  511.3 &  7275 &    12/3/20 &   4.17 &   4.46 &   5.28 &   6.98 		&    \\
1591 &   82010657 &   9.6 &  286.4 &  7519 &    12/3/20 &   4.08 &   4.43 &   5.36 &   7.20 		& False positive \\
1592 &  186599508 &   9.8 &  169.9 &  5670 &    2/15/20 &   4.61 &   5.08 &   5.41 &   7.69 		& False positive \\
1598 &   67418624 &   8.6 &  140.9 &  6011 &    12/6/20 &   5.33 &   7.18 &   5.04 &   7.91 		&    \\
1601 &  139375960 &  10.1 &  334.9 &  5917 &    12/3/20 &   5.35 &   6.15 &   5.47 &   7.60 		&    \\
1602 &  129991079 &  10.4 &  209.6 &  6176 &    12/3/20 &   5.16 &   6.11 &   5.04 &   7.55 		&    \\
1603 &   73448352 &  10.2 &  282.4 &  6739 &    12/4/20 &   5.58 &   7.22 &   5.28 &   8.24 		& HAT-P-47 \\
1605 &  101037590 &   9.6 &  159.1 &  5597 &    12/2/20 &   5.38 &   7.40 &   5.53 &   8.64 		&    \\
1607 &   26433869 &   8.4 &  336.7 &  4963 &    2/16/20 &   5.57 &   6.05 &   5.14 &   7.35 		& False positive \\
1634 &  201186294 &  11.0 &   35.1 &  3455 &    2/16/20 &   4.49 &   4.94 &   5.19 &   6.64 		&    \\
     & &       &        &       &    12/2/20 &   4.75 &   5.66 &   5.38 &   7.91      & \\
1636 &  269892793 &  11.9 &  151.6 &  4769 &    2/18/20 &   4.36 &   4.63 &   5.07 &   6.05 		& APC \\
1638 &  312862941 &  12.1 &  126.3 &  3810 &    12/3/20 &   4.61 &   4.77 &   4.75 &   6.41 		&    \\
1639 &  348673213 &  13.0 &  154.1 &  3896 &    12/2/20 &   4.21 &   4.49 &   5.04 &   6.67 		&    \\
1641 &  422923265 &   9.6 &  622.1 &  9898 &    12/3/20 &   5.25 &   6.50 &   5.01 &   7.62 		&    \\
1650 &  122485078 &  10.0 &  443.9 &  7719 &    2/15/20 &   4.80 &   5.80 &   5.24 &   8.80 		& False positive \\
1655 &  266500992 &  10.3 &  163.1 &  5411 &    12/3/20 &   4.96 &   5.24 &   5.29 &   7.24 		&    \\
1658 &  286561122 &  10.3 &  512.3 &  7326 &    12/4/20 &   5.17 &   6.77 &   5.38 &   8.09 		&    \\
1662 &  339538183 &   9.7 &  349.5 &  7235 &    12/3/20 &   4.28 &   4.53 &   5.02 &   6.90 		& False positive \\
1663 &  353367071 &   9.8 &  386.8 &  7896 &    2/18/20 &   5.15 &   6.01 &   5.12 &   7.64 		& False positive \\
1665 &  354006740 &   6.3 &   66.4 &  6482 &    2/15/20 &   5.79 &   7.51 &   5.27 &   9.33 		& False positive \\
1666 &  368536386 &  10.4 &  410.8 &  7185 &    2/15/20 &   4.91 &   5.64 &   5.18 &   8.39 		& False positive \\
1673 &  470315428 &  10.2 &  210.9 &  5563 &    12/3/20 &   4.82 &   5.16 &   5.41 &   6.79 		& False positive \\
1675 &   81831095 &  10.0 &  383.0 &  7478 &    12/3/20 &   3.94 &   4.37 &   5.17 &   7.23 		&    \\
1677 &   87090944 &  10.1 &  223.3 &  5920 &    2/16/20 &   4.80 &   5.21 &   5.28 &   6.62 		&    \\
1678 &   96291218 &  10.4 &  705.8 &  8001 &    2/18/20 &   4.92 &   5.34 &   5.25 &   7.48 		&    \\
1681 &  321041369 &  10.4 &  153.6 &  5673 &    12/3/20 &   4.28 &   4.30 &   4.95 &   6.52 		&    \\
1682 &  367366318 &   8.1 &  135.5 &  6768 &    12/2/20 &   5.76 &   8.23 &   5.04 &   9.09 		& KELT-7 \\
1683 &   58542531 &   9.8 &   50.9 &  4402 &    12/2/20 &   5.48 &   7.50 &   4.97 &   8.71 		&    \\
1693 &  353475866 &  10.7 &   30.8 &  3474 &    2/18/20 &   4.59 &   4.96 &   5.50 &   7.44 		&    \\
1696 &  470381900 &  14.0 &   64.6 &  3181 &    12/3/20 &   5.02 &   5.20 &   4.47 &   4.95 		&    \\
1703 &  453387619 &  10.6 &  198.2 &  5748 &    12/2/20 &   4.73 &   5.96 &   5.45 &   8.39 		&    \\
1719 &  293617835 &   7.8 &  236.5 &  6096 &    12/4/20 &   4.84 &   5.61 &   5.04 &   7.83 		&    \\
1727 &  241225337 &   9.8 &  114.6 &  5566 &    12/3/20 &   4.73 &   5.25 &   5.32 &   7.29 		&    \\
1740 &  174041208 &  10.4 &  116.4 &  5366 &    8/10/20 &   5.22 &   6.37 &   5.50 &   8.43 		&    \\
     & &       &        &       &    12/6/20 &   5.22 &   6.37 &   5.50 &   8.43      & \\
1748 &  233071926 &  10.6 &  101.6 &  4837 &     8/9/20 &   3.86 &   4.20 &   5.27 &   6.86 		&    \\
1795 &  135083444 &  10.1 &  184.3 &  6071 &     6/7/20 &   5.22 &   6.90 &   5.31 &   7.49 		& False positive \\
1797 &  368435330 &   8.6 &   82.3 &  5922 &     6/9/20 &   5.32 &   5.99 &   5.71 &   8.42 		&    \\
1808 &  307734817 &  11.7 &  541.9 &  6352 &     6/6/20 &   4.60 &   5.21 &   5.39 &   6.70 		& False positive \\
1819 &  341815767 &   9.0 &  159.8 &  6610 &    8/10/20 &   4.78 &   5.41 &   5.32 &   8.17 		&    \\
1823 &  142381532 &   9.8 &   71.7 &  4760 &     6/8/20 &   3.73 &   3.99 &   4.99 &   6.72 		&    \\
1830 &   20182165 &   7.0 &   50.3 &  6327 &     8/4/20 &   5.31 &   7.00 &   5.14 &   8.36 		& False positive \\
     & &       &        &       &    8/10/20 &   5.35 &   6.77 &   5.18 &   8.95      & \\
1845 &  272758199 &  12.9 &  422.8 &  5271 &     6/7/20 &   4.04 &   4.18 &   4.83 &   5.88 		&    \\
1847 &   54002556 &  11.6 &  188.9 &  5076 &    8/10/20 &   4.34 &   4.67 &   5.37 &   7.51 		& NGTS-11 \\
1848 &  219824469 &  10.5 &  297.1 &  5923 &     6/7/20 &   4.48 &   5.02 &   5.32 &   7.51 		&    \\
1852 &  219728669 &  13.5 &  550.4 &  5356 &     6/6/20 &   4.80 &   5.50 &   4.93 &   6.33 		&    \\
1859 &  229742722 &   9.9 &  223.5 &  6415 &     6/7/20 &   4.13 &   4.46 &   5.06 &   7.31 		&    \\
1896 &  174302697 &   8.9 &  169.9 &  6750 &    12/2/20 &   4.85 &   5.73 &   4.92 &   8.17 		&    \\
1908 &   37718056 &  11.7 &  540.3 &  6239 &    8/10/20 &   4.25 &   5.09 &   5.28 &   7.80 		& WASP-158 \\
1935 &  176685457 &  12.3 &  601.9 &  6245 &    12/7/20 &   4.30 &   4.85 &   5.04 &   7.19 		& NGTS-9 \\
2009 &  243187830 &   7.4 &   20.5 &  4755 &    12/6/20 &   5.79 &   8.15 &   5.11 &   8.56 		&    \\
2010 &   26547036 &   9.3 &  108.4 &  5842 &     6/7/20 &   3.94 &   4.30 &   5.18 &   7.99 		&    \\
2031 &  470127886 &  10.8 &  279.4 &  6664 &     8/4/20 &   3.71 &   4.27 &   4.94 &   6.37 		&    \\
2035 &   53709089 &   9.1 &  359.4 &  9387 &    12/3/20 &   3.98 &   4.37 &   4.53 &   7.06 		& No \textit{Gaia} parallax available \\
2041 &   54364414 &  10.5 &  176.3 &  5825 &     8/9/20 &   4.04 &   4.31 &   5.53 &   7.37 		& False positive \\
2043 &  346929661 &  10.2 &  201.7 &  6178 &     8/9/20 &   4.04 &   4.41 &   4.97 &   7.15 		&    \\
2059 &  403308915 &  10.2 &  382.3 &  8398 &    12/2/20 &   4.48 &   5.00 &   5.27 &   7.92 		&    \\
2062 &  373785851 &  10.2 &  487.6 &  6895 &    12/3/20 &   4.37 &   4.58 &   5.04 &   7.09 		& False positive \\
2082 &  160039081 &   7.8 &   63.7 &  6004 &    8/10/20 &   4.98 &   5.63 &   5.66 &   8.59 		&    \\
2089 &  341815197 &  11.6 &  187.5 &  5274 &    8/10/20 &   4.19 &   4.75 &   5.37 &   7.36 		&    \\
2120 &  389900760 &  12.8 &   32.2 &  3179 &    12/3/20 &   4.28 &   4.50 &   5.07 &   5.88 		&    \\
2123 &  105840719 &   9.5 &   86.6 &  5432 &    8/10/20 &   5.61 &   7.09 &   5.53 &   8.88 		&    \\
2293 &   71347873 &  11.8 &   62.8 &  3668 &    12/3/20 &   3.92 &   4.16 &   5.37 &   6.12 		&    \\


==> 4 arxiv/observations_south.txt <==
 101 &  231663901 &  12.4 &  372.0 &  5600 &    6/20/19 &   4.45 &   4.79 &   4.85 &   5.68 		& WASP-46 \\
 104 &  231670397 &   9.9 &  317.5 &  6036 &    6/20/19 &   4.84 &   5.20 &   5.32 &   7.09 		& WASP-73 \\
 107 &   92352620 &   9.6 &  210.5 &  6153 &    5/21/19 &   5.36 &   5.64 &   5.60 &   6.71 		& WASP-94 A \\
 109 &   29344935 &  13.2 &  515.6 &  5346 &    7/16/19 &   4.23 &   5.16 &   4.99 &   6.66 		& HATS-14 \\
 112 &  388104525 &  11.6 &  302.4 &  5650 &   11/26/20 &   4.28 &   4.67 &   5.44 &   6.82 		& WASP-119 \\
 116 &  238176110 &  11.0 &  151.2 &  4920 &    7/20/19 &   4.11 &   4.43 &   5.24 &   6.57 		& WASP-91 \\
 130 &  263003176 &   7.4 &   56.9 &  6296 &    7/17/19 &   4.77 &   5.92 &   4.65 &   7.13 		&    \\
 134 &  234994474 &   9.2 &   25.2 &  3794 &    7/14/19 &   4.49 &   4.70 &   5.29 &   7.29 		& L 168-9 \\
     & &       &        &       &    9/12/19 &   4.73 &   5.19 &   5.49 &   7.66      & \\
 138 &  277683130 &   9.6 &  191.9 &  5722 &    6/20/19 &   4.55 &   5.00 &   5.22 &   6.78 		& False positive \\
 139 &   62483237 &   9.4 &   42.4 &  4356 &    7/20/19 &   5.72 &   7.05 &   5.40 &   7.72 		&    \\
 140 &  140068425 &   9.8 &  350.2 &  6174 &    6/20/19 &   4.71 &   5.44 &   4.71 &   6.68 		& APC \\
 141 &  403224672 &   7.4 &   47.8 &  5795 &    6/20/19 &   5.25 &   5.99 &   5.20 &   7.74 		&    \\
     & &       &        &       &    6/21/19 &   5.51 &   6.11 &   5.46 &   7.78      & \\
     & &       &        &       &    7/15/19 &   5.40 &   6.05 &   5.28 &   7.90      & \\
 145 &  265612438 &  11.7 &  453.7 &  5431 &    6/22/19 &   4.67 &   5.30 &   5.32 &   6.66 		&    \\
 146 &  355636844 &  10.2 &  499.3 &  5620 &    7/20/19 &   4.54 &   4.99 &   4.99 &   6.81 		& False positive \\
 154 &  389525208 &  10.1 &  401.5 &  5911 &    5/21/19 &   5.07 &   5.39 &   5.30 &   6.36 		& False positive \\
 155 &  129637892 &   9.0 &  188.0 &  6221 &    5/22/19 &   4.90 &   5.35 &   5.62 &   7.44 		&    \\
 162 &   99493790 &  11.7 &  275.1 &  5405 &    6/20/19 &   4.69 &   5.33 &   5.08 &   6.26 		& APC \\
 164 &   79395355 &  11.4 &  343.9 &  5926 &    6/21/19 &   4.71 &   5.41 &   5.25 &   6.20 		& False positive \\
 166 &  147203645 &  10.7 &  172.1 &  5254 &    6/20/19 &   5.06 &   5.75 &   5.09 &   7.20 		&    \\
 168 &  369457671 &  11.5 &  129.2 &  4802 &    6/22/19 &   4.71 &   5.10 &   4.74 &   5.72 		&    \\
 172 &   29857954 &  10.7 &  358.9 &  5802 &    7/16/19 &   4.74 &   6.06 &   5.39 &   8.04 		&    \\
 179 &  207141131 &   8.2 &   38.6 &  5058 &    9/12/19 &   5.71 &   6.65 &   5.28 &   7.24 		&    \\
 186 &  279741379 &   7.0 &   16.3 &  4629 &   11/29/20 &   5.33 &   5.99 &   5.67 &   8.10 		&    \\
 191 &  183532609 &   9.1 &   90.0 &  5600 &    7/19/19 &   5.05 &   6.30 &   4.94 &   7.14 		& WASP-8 \\
 203 &  259962054 &  12.2 &   24.8 &  3203 &   11/29/20 &   3.99 &   4.20 &   4.70 &   5.67 		&    \\
 208 &  314865962 &  10.4 &  148.7 &  5493 &   11/26/20 &   4.13 &   4.41 &   5.08 &   7.38 		&    \\
 213 &  234345288 &   9.8 &   54.3 &  4566 &   11/29/20 &   4.26 &   4.44 &   5.45 &   7.34 		&    \\
 214 &  167415965 &   8.0 &   38.9 &  5346 &    3/13/20 &   4.45 &   5.39 &   5.55 &   7.41 		&    \\
 218 &   32090583 &  13.3 &   52.6 &  3146 &   11/27/20 &   4.15 &   4.49 &   4.83 &   5.58 		&    \\
 220 &  150098860 &   9.7 &   90.9 &  5273 &     1/9/20 &   4.71 &   4.96 &   5.52 &   8.10 		&    \\
 224 &   70797900 &  11.1 &   69.8 &  3689 &   11/26/20 &   4.63 &   5.24 &   4.71 &   6.86 		& APC \\
 226 &   47484268 &  12.4 &   51.0 &  3396 &    7/17/19 &   4.74 &   5.00 &   5.02 &   6.39 		& False positive \\
 232 &  402026209 &  11.8 &  273.1 &  5436 &    9/12/19 &   4.93 &   5.34 &   4.88 &   6.40 		& WASP-4 \\
     & &       &        &       &    9/28/19 &   4.94 &   5.69 &   5.37 &   7.19      & \\
 233 &  415969908 &  11.3 &   33.7 &  3644 &    9/12/19 &   4.72 &   5.10 &   5.55 &   6.79 		&    \\
 235 &  280095254 &   9.5 &  137.9 &  5454 &   11/29/20 &   4.03 &   4.32 &   5.52 &   6.93 		&    \\
 238 &    9006668 &   9.9 &   80.2 &  5024 &    7/15/19 &   5.33 &   6.55 &   5.50 &   8.81 		&    \\
     & &       &        &       &    9/12/19 &   5.18 &   6.20 &   5.29 &   7.25      & \\
 252 &  237924601 &  11.7 &  258.5 &  5071 &   11/29/20 &   4.61 &   4.91 &   5.17 &   6.17 		& APC \\
 254 &   49687222 &   9.8 &  195.2 &  6101 &    7/17/19 &   5.26 &   6.17 &   5.72 &   8.52 		& False alarm \\
     & &       &        &       &    9/13/19 &   4.82 &   6.05 &   5.18 &   7.37      & \\
     & &       &        &       &   10/10/19 &   5.26 &   6.82 &   5.41 &   8.55      & \\
 257 &  200723869 &   7.0 &   76.9 &  6383 &    9/12/19 &   6.14 &   7.29 &   4.97 &   7.31 		&    \\
 260 &   37749396 &   8.5 &   20.2 &  4111 &    9/12/19 &   5.21 &   5.77 &   4.88 &   7.58 		&    \\
 263 &  120916706 &  15.6 &  286.9 &  3116 &    1/12/20 &   4.71 &   4.98 &   4.42 &   4.69 		&    \\
 264 &  122612091 &  10.5 &  418.6 &  6250 &   11/25/20 &   5.49 &   6.51 &   5.54 &   7.23 		& WASP-72 \\
 271 &  259511357 &   8.4 &   99.9 &  6025 &    9/13/19 &   5.23 &   5.91 &   5.07 &   7.45 		&    \\
 283 &  382626661 &   9.7 &   82.5 &  5250 &    3/16/20 &   4.61 &   4.97 &   5.52 &   7.51 		&    \\
 287 &    2758565 &  12.4 &  523.3 &  5807 &    7/17/19 &   4.85 &   5.57 &   5.25 &   6.80 		&    \\
 288 &   47316976 &   9.0 &  211.3 &  6530 &    7/16/19 &   5.46 &   7.95 &   5.28 &   8.53 		&    \\
 290 &  201233610 &  13.0 &  915.2 &  5736 &    7/20/19 &   4.47 &   5.23 &   4.98 &   6.28 		& False positive \\
 291 &   49710555 &  12.3 &  552.4 &  5920 &    7/17/19 &   4.66 &   5.44 &   5.20 &   6.95 		&    \\
     & &       &        &       &   10/10/19 &   4.71 &   5.87 &   5.00 &   7.27      & \\
 294 &  188570092 &  11.4 &  126.8 &  4521 &    7/17/19 &   4.54 &   4.87 &   5.02 &   6.04 		& HATS-72 \\
     & &       &        &       &    9/12/19 &   4.87 &   5.46 &   5.16 &   7.25      & \\
 303 &  145750719 &  12.0 &  482.6 &  5659 &    7/18/19 &   4.56 &   5.12 &   5.01 &   6.20 		& HATS-60 \\
 306 &  114749636 &  11.8 &  464.5 &  5909 &    7/20/19 &   4.84 &   5.66 &   5.40 &   7.11 		& WASP-147 \\
 307 &    9100874 &  13.1 &  745.7 &  5747 &    7/15/19 &   4.60 &   5.36 &   5.29 &   6.59 		&    \\
 311 &  434105231 &  13.0 &  233.2 &  4063 &   10/10/19 &   4.63 &   5.32 &   4.77 &   6.71 		& False positive \\
 313 &    9102327 &  11.3 &  313.4 &  5963 &    7/19/19 &   5.04 &   5.63 &   5.24 &   6.50 		& False positive \\
     & &       &        &       &   10/10/19 &   5.27 &   6.82 &   5.40 &   8.19      & \\
 314 &  316769613 &  11.2 &  130.7 &  4822 &    7/20/19 &   5.35 &   6.70 &   5.17 &   8.04 		&    \\
 317 &  402319411 &  12.9 &  458.4 &  5391 &    7/20/19 &   4.77 &   5.90 &   4.92 &   7.30 		&    \\
 320 &  188593930 &  12.4 &  373.2 &  5913 &    7/17/19 &   4.76 &   5.53 &   5.48 &   7.05 		& False positive \\
 329 &  169765334 &  10.7 &  285.6 &  5561 &   10/10/19 &   5.30 &   6.64 &   5.43 &   8.10 		&    \\
 331 &  262531275 &  13.0 &  950.5 &  5608 &   11/24/20 &   4.82 &   5.79 &   4.98 &   5.76 		&    \\
 344 &   13023378 &  11.9 &  403.5 &  6149 &    7/15/19 &   4.86 &   5.69 &   5.31 &   7.16 		&    \\
 353 &  100099031 &  13.5 & 1390.3 &  4965 &    1/14/20 &   4.36 &   4.81 &   5.04 &   6.26 		&    \\
 354 &  100097716 &  11.4 &  383.1 &  5767 &   11/24/20 &   5.10 &   6.03 &   4.91 &   6.27 		&    \\
 360 &   13023738 &  12.3 &  631.2 &  5657 &    7/15/19 &   4.76 &   5.71 &   5.46 &   7.36 		&    \\
 364 &   47425697 &  10.5 &  265.7 &  6220 &    7/16/19 &   4.91 &   5.77 &   4.83 &   7.28 		&    \\
 367 &    9033144 &   9.7 &  158.6 &  5757 &    7/19/19 &   5.51 &   6.50 &   5.47 &   7.26 		& False positive \\
 372 &  441075486 &  12.0 &  516.0 &  5770 &    7/20/19 &   4.58 &   5.20 &   4.88 &   7.19 		& False positive \\
 378 &   20892672 &  13.1 & 2316.4 &  5894 &    9/13/19 &   4.73 &   5.14 &   5.04 &   5.58 		& False positive \\
 379 &  220396259 &   9.9 &  231.5 &  5825 &   11/25/20 &   4.81 &   5.18 &   5.16 &   6.45 		& False positive \\
 380 &  100014359 &  13.5 &  400.2 &  5227 &    1/14/20 &   4.38 &   4.82 &   4.51 &   5.49 		&    \\
 391 &  382391899 &  11.1 &  182.3 &  5400 &   11/28/20 &   4.87 &   5.39 &   5.40 &   6.63 		& WASP-50 \\
 393 &   29960109 &  11.2 &   37.7 &  3450 &    9/12/19 &   4.66 &   5.30 &   5.30 &   7.36 		& False positive \\
 398 &    1129033 &   9.6 &  105.7 &  5500 &   11/28/20 &   5.24 &   5.71 &   5.54 &   7.41 		& WASP-77 \\
 402 &  120896927 &   8.3 &   44.9 &  5175 &    9/12/19 &   5.68 &   7.09 &   4.98 &   7.40 		&    \\
 403 &  257567854 &  11.2 &  317.1 &  6153 &   11/28/20 &   5.20 &   6.15 &   5.30 &   6.79 		& WASP-22 \\
 404 &  166833457 &  12.4 &  280.0 &  5473 &   11/30/20 &   4.79 &   5.12 &   5.14 &   6.19 		& WASP-98 \\
 411 &  100990000 &   7.8 &   62.9 &  6101 &   11/25/20 &   5.65 &   7.28 &   5.32 &   7.77 		&    \\
 436 &   44745077 &  13.1 &   77.4 &  3550 &    1/14/20 &   4.61 &   5.16 &   5.12 &   6.45 		& False positive \\
 442 &   70899085 &  10.7 &   52.3 &  3779 &    1/14/20 &   4.44 &   4.89 &   5.48 &   7.23 		&    \\
 444 &  179034327 &   9.1 &   57.5 &  5229 &     1/9/20 &   5.11 &   6.72 &   5.53 &   8.17 		&    \\
 449 &  139528693 &  11.8 &  722.0 &  6291 &   11/24/20 &   5.24 &   6.12 &   5.26 &   6.85 		& WASP-78 \\
 452 &  139733308 &  11.9 &  247.0 &  5258 &   11/24/20 &   5.15 &   5.86 &   5.28 &   6.62 		& HATS-5 \\
 457 &   89256802 &  13.7 &  125.8 &  3054 &    1/14/20 &   4.63 &   5.03 &   4.61 &   5.32 		&    \\
 460 &    9804616 &  14.1 &  181.7 &  3274 &    1/10/20 &   4.55 &   4.80 &   4.57 &   5.69 		& False positive \\
 465 &  270380593 &  10.7 &  121.8 &  4910 &   11/28/20 &   4.52 &   4.92 &   5.47 &   6.77 		& WASP-156 \\
 474 &   59843967 &  12.8 &  419.0 &  5403 &   11/26/20 &   4.70 &   5.11 &   5.13 &   5.95 		& HATS-4 \\
 486 &  260708537 &   9.4 &   15.2 &  3445 &    3/13/20 &   4.22 &   4.59 &   5.03 &   7.16 		&    \\
 487 &   31852980 &   9.8 &  157.8 &  5450 &   11/29/20 &   4.07 &   4.29 &   5.45 &   7.03 		&    \\
 500 &  134200185 &   9.4 &   47.4 &  4590 &    3/16/20 &   5.42 &   6.56 &   5.38 &   7.39 		&    \\
 507 &  348538431 &  13.2 &  109.9 &  3338 &    3/16/20 &   4.80 &   5.23 &   5.08 &   6.26 		&    \\
 525 &   71512186 &   8.8 &  152.8 &  7064 &   11/28/20 &   5.38 &   6.07 &   5.56 &   7.56 		&    \\
 536 &  234825296 &  13.9 &  891.6 &  5880 &   11/27/20 &   4.63 &   5.08 &   4.67 &   5.00 		& CoRoT-20 \\
 541 &  143271144 &  14.7 & 1121.1 &  4978 &    1/14/20 &   4.57 &   5.14 &   4.38 &   4.97 		& APC \\
 542 &   49771092 &  14.8 &  952.6 &  5084 &    1/10/20 &   4.31 &   4.52 &   4.68 &   5.29 		&    \\
 545 &   37168957 &  14.2 &  783.1 &  5440 &   11/30/20 &   4.73 &   5.10 &   4.64 &   4.86 		& CoRoT-18 \\
 548 &   42821097 &  13.2 &  840.4 &  6090 &   11/30/20 &   4.77 &   5.09 &   4.43 &   4.97 		& CoRoT-19 \\
 555 &  170849515 &  14.9 &  395.2 &  3837 &    1/10/20 &   4.73 &   4.92 &   4.64 &   4.87 		&    \\
 562 &  413248763 &   8.7 &    9.4 &  3505 &    3/15/20 &   5.70 &   6.97 &   5.05 &   7.65 		& GJ 357 \\
 568 &   37575651 &   8.3 &  305.7 &  5780 &     1/8/20 &   5.26 &   6.15 &   4.58 &   6.78 		&    \\
 570 &  126733133 &  10.0 &  190.5 &  5973 &    1/11/20 &   5.17 &   5.70 &   5.27 &   7.12 		&    \\
 573 &  296780789 &  12.5 &   88.7 &  3400 &    3/15/20 &   4.65 &   5.18 &   4.82 &   6.34 		& TIC 876200724 \\
 584 &   74482749 &   9.1 &  412.8 &  9255 &     1/8/20 &   5.29 &   5.57 &   4.86 &   6.92 		&    \\
 586 &  131979339 &   8.2 &  249.6 &  9511 &    3/16/20 &   5.46 &   7.24 &   4.77 &   8.11 		&    \\
 593 &  128463355 &  10.1 &  384.8 &  6333 &    3/14/20 &   5.32 &   6.19 &   5.29 &   6.80 		& False positive \\
 603 &  262746281 &   9.7 &  204.3 &  5901 &    3/16/20 &   4.61 &   5.31 &   5.00 &   7.70 		&    \\
 613 &   77527511 &   9.9 &  216.4 &  4949 &    3/16/20 &   4.88 &   5.76 &   4.82 &   7.46 		&    \\
 615 &  190496853 &  10.3 &  354.2 &  7437 &    1/11/20 &   5.20 &   6.29 &   5.14 &   7.26 		&    \\
 617 &  141227133 &  10.3 & 6813.8 &  2838 &    3/13/20 &   4.49 &   5.65 &   5.26 &   8.10 		& False positive \\
 620 &  296739893 &  10.2 &   33.0 &  3630 &    3/16/20 &   4.83 &   5.79 &   4.68 &   8.01 		&    \\
 626 &   65412605 &   9.5 &  426.8 &  8489 &    5/18/19 &   3.65 &   4.84 &   5.24 &   7.03 		& False positive \\
 633 &  348755723 &  13.9 &  116.5 &  3267 &    3/16/20 &   4.81 &   4.99 &   4.62 &   5.63 		& False positive \\
 652 &   22221375 &   7.4 &   45.6 &  5903 &    3/15/20 &   5.77 &   7.74 &   5.24 &   7.93 		& HD 86226 \\
 663 &   54962195 &  11.8 &   63.9 &  3719 &    1/12/20 &   4.58 &   5.32 &   5.41 &   8.67 		&    \\
 674 &  158588995 &  11.9 &   46.2 &  3467 &    1/14/20 &   4.65 &   5.62 &   5.14 &   6.99 		&    \\
 687 &   74534430 &   9.8 &   42.4 &  4254 &     1/9/20 &   5.00 &   5.79 &   5.53 &   8.58 		&    \\
 695 &   55559618 &  10.7 &  144.7 &  5591 &   11/25/20 &   4.45 &   4.69 &   5.19 &   6.78 		& False alarm \\
 697 &   77253676 &   9.4 &   92.9 &  5447 &   11/27/20 &   5.68 &   7.22 &   5.22 &   7.46 		&    \\
 700 &  150428135 &  10.9 &   31.1 &  3482 &    10/9/19 &   4.04 &   4.52 &   4.83 &   7.35 		&    \\
 702 &  237914496 &  11.8 &   84.4 &  4015 &   11/26/20 &   4.07 &   4.25 &   5.52 &   6.53 		&    \\
 704 &  260004324 &  10.1 &   29.8 &  3625 &    10/9/19 &   4.74 &   6.43 &   4.68 &   7.99 		& LHS 1815 \\
 712 &  150151262 &   9.9 &   58.7 &  4504 &    1/10/20 &   4.29 &   5.04 &   5.56 &   7.81 		&    \\
 716 &  119081096 &  12.4 &   88.7 &  3776 &    3/13/20 &   4.83 &   5.40 &   5.15 &   6.27 		& False positive \\
 717 &  275248683 &  11.4 &   34.4 &  3788 &    3/16/20 &   4.04 &   4.42 &   5.54 &   7.14 		& False positive \\
 719 &  184952758 &   9.0 &   84.4 &  5653 &    3/16/20 &   5.62 &   6.96 &   5.36 &   8.05 		& False positive \\
 721 &   38571020 &  10.2 &  206.3 &  6009 &   11/26/20 &   4.47 &   4.84 &   5.49 &   7.57 		&    \\
 722 &   38509907 &  11.9 &  116.2 &  4082 &   11/27/20 &   4.56 &   5.54 &   4.72 &   6.25 		& TIC 684936227 \\
 730 &   11561667 &  14.9 &  435.9 &  4105 &    1/10/20 &   4.47 &   4.75 &   4.54 &   5.08 		&    \\
 731 &   34068865 &   8.0 &    9.4 &  3518 &    1/10/20 &   4.67 &   4.93 &   4.48 &   4.77 		&    \\
 733 &  106402532 &   8.8 &   75.3 &  5969 &    3/15/20 &   5.18 &   6.98 &   5.08 &   7.71 		&    \\
 734 &  146846569 &  15.2 & 2843.9 &  3010 &    3/12/20 &   4.91 &   5.02 &   4.45 &   4.76 		&    \\
 738 &  260304800 &  12.7 &  390.6 &  5324 &   11/25/20 &   4.39 &   4.66 &   5.09 &   5.70 		&    \\
 741 &  359271092 &   7.7 & 5707.7 &  3766 &    1/11/20 &   4.53 &   4.79 &   5.37 &   7.16 		&    \\
     & &       &        &       &    1/14/20 &   4.78 &   5.40 &   5.18 &   9.13      & \\
 743 &  434486077 &  14.4 &  651.7 &  5156 &    1/10/20 &   4.48 &   4.86 &   4.68 &   5.23 		&    \\
 745 &  444842193 &  10.5 &  175.0 &  5741 &    1/11/20 &   4.94 &   5.46 &   5.21 &   7.16 		&    \\
 753 &   61988212 &  14.3 &  665.9 &  5591 &    3/12/20 &   4.86 &   5.18 &   4.59 &   4.91 		& False positive \\
 754 &   72985822 &  12.2 &  514.2 &  6214 &    3/14/20 &   4.89 &   5.78 &   5.05 &   6.08 		&    \\
 755 &   73228647 &   9.5 &  105.8 &  6003 &    1/14/20 &   5.49 &   7.28 &   5.48 &   8.11 		&    \\
 756 &   73649615 &  12.6 &   86.1 &  3614 &    3/12/20 &   4.86 &   5.19 &   5.13 &   6.01 		&    \\
 761 &  165317334 &  10.9 &   66.5 &  4368 &    3/15/20 &   5.15 &   6.23 &   5.32 &   7.26 		&    \\
 762 &  178709444 &  13.7 &   98.8 &  3399 &    1/11/20 &   4.70 &   4.97 &   4.78 &   5.78 		&    \\
 763 &  178819686 &   9.5 &   95.6 &  5767 &    3/14/20 &   5.43 &   6.96 &   5.34 &   7.42 		&    \\
 776 &  306996324 &   9.7 &   27.2 &  3806 &    3/15/20 &   5.22 &   5.99 &   5.62 &   7.78 		&    \\
 777 &  334305570 &   9.4 &  179.4 &  7199 &    3/14/20 &   5.36 &   6.67 &   5.35 &   7.37 		&    \\
 778 &  335630746 &   8.7 &  162.6 &  6780 &    3/16/20 &   5.65 &   7.48 &   5.37 &   8.40 		&    \\
 783 &  451645081 &   9.9 &   55.5 &  4499 &     1/8/20 &   4.68 &   4.88 &   4.96 &   6.63 		&    \\
 784 &  460984940 &   8.8 &   64.6 &  5849 &    3/12/20 &   4.86 &   5.64 &   5.47 &   8.28 		&    \\
 791 &  306472057 &  10.8 &  336.5 &  6572 &    3/12/20 &   4.62 &   5.37 &   5.19 &   6.94 		&    \\
 797 &  271596225 &  11.7 &   56.1 &  3704 &    3/12/20 &   4.49 &   4.93 &   5.21 &   7.21 		&    \\
 798 &  260640693 &  11.9 &  121.1 &  4270 &   11/25/20 &   4.61 &   4.97 &   5.03 &   5.57 		&    \\
 805 &   38460940 &  13.1 &   51.9 &  3376 &   11/26/20 &   4.62 &   4.86 &   5.07 &   5.60 		&    \\
     & &       &        &       &   11/27/20 &   4.31 &   4.61 &   5.03 &   5.67      & \\
 808 &   30122649 &  10.1 &   97.2 &  5216 &    3/13/20 &   5.33 &   6.98 &   5.19 &   7.99 		&    \\
 813 &   55525572 &   9.8 &  262.9 &  5824 &    7/16/19 &   4.33 &   4.83 &   5.51 &   7.00 		&    \\
 815 &  102840239 &   9.4 &   59.4 &  4954 &    3/15/20 &   5.62 &   6.93 &   5.43 &   7.54 		&    \\
 823 &  158978373 &  10.0 &  205.7 &  6309 &    3/13/20 &   5.74 &   7.14 &   5.35 &   7.83 		&    \\
 824 &  193641523 &  10.1 &   63.9 &  4450 &    3/14/20 &   5.10 &   6.14 &   5.43 &   7.26 		&    \\
 829 &  276128561 &  10.6 &  138.9 &  5636 &    3/12/20 &   5.09 &   5.88 &   5.34 &   7.04 		&    \\
 833 &  362249359 &  10.1 &   41.8 &  3965 &    1/12/20 &   4.50 &   4.93 &   5.56 &   8.12 		&    \\
 835 &  405700729 &  10.8 &  166.6 &  6012 &    3/14/20 &   4.86 &   5.30 &   5.48 &   6.79 		&    \\
 836 &  440887364 &   8.6 &   27.5 &  4476 &    3/14/20 &   5.32 &   6.50 &   5.10 &   7.21 		&    \\
 838 &  461271719 &   8.8 &  319.3 &  7313 &    3/12/20 &   5.61 &   7.01 &   5.33 &   7.45 		& False positive \\
 840 &  287563610 &  13.1 &  486.1 &  5318 &    3/12/20 &   4.83 &   5.40 &   5.04 &   5.51 		&    \\
 842 &  141768070 &  12.6 &  370.1 &  5376 &    1/10/20 &   4.50 &   4.53 &   5.00 &   5.69 		&    \\
 850 &  423670610 &  11.3 &  357.3 &  5864 &    9/12/19 &   5.01 &   5.23 &   5.27 &   6.27 		& APC \\
 851 &   40083958 &  11.0 &  169.6 &  5485 &    9/12/19 &   5.05 &   5.39 &   5.14 &   6.62 		&    \\
 854 &  160222069 &  10.7 &  276.4 &  5928 &   11/24/20 &   5.01 &   5.95 &   5.00 &   6.71 		& APC \\
 858 &  198008005 &  10.6 &  251.7 &  5857 &   11/25/20 &   4.86 &   5.44 &   5.24 &   6.69 		&    \\
 860 &  321011127 &  11.7 &  505.1 &  5906 &   11/24/20 &   5.00 &   6.27 &   5.12 &   6.45 		&    \\
 863 &  238898571 &  10.0 &  111.4 &  5867 &    1/10/20 &   4.22 &   4.97 &   5.28 &   7.23 		&    \\
 866 &  381976956 &   9.0 &  448.1 &  4866 &    9/13/19 &   4.93 &   5.14 &   5.48 &   7.19 		& APC \\
     & &       &        &       &    10/9/19 &   4.86 &   5.94 &   5.03 &   7.52      & \\
 870 &  219229644 &  10.8 &   53.8 &  3927 &   11/25/20 &   4.97 &   5.21 &   5.34 &   6.81 		&    \\
 873 &  237920046 &  12.1 &   77.2 &  3797 &   11/29/20 &   4.45 &   4.76 &   5.11 &   6.02 		&    \\
 879 &   37084932 &   9.5 &  532.1 &  8829 &    1/14/20 &   5.13 &   5.94 &   5.25 &   7.71 		& False positive \\
 882 &   92013169 &   9.7 &  397.2 &  7069 &   11/30/20 &   4.09 &   4.33 &   5.27 &   6.90 		&    \\
 885 &   25334160 &  10.2 &  750.0 &  4313 &    1/14/20 &   4.96 &   6.13 &   5.06 &   8.31 		& APC \\
 894 &   42755801 &   9.2 &  359.5 &  9900 &    1/14/20 &   4.97 &   6.39 &   4.98 &   7.60 		& False positive \\
 896 &  102283403 &   9.1 &  155.5 &  6627 &   11/30/20 &   4.05 &   4.32 &   5.31 &   7.03 		& False alarm \\
 897 &  229384040 &   9.1 &  164.0 &  6128 &   11/30/20 &   4.28 &   4.46 &   5.42 &   7.14 		& False positive \\
 900 &  210873792 &  11.9 & 3262.1 &  3861 &    3/13/20 &   4.88 &   5.82 &   4.92 &   6.37 		&    \\
 902 &  216935214 &   9.0 &  224.3 &  7142 &    3/13/20 &   5.12 &   7.01 &   4.88 &   7.54 		& APC \\
 905 &  261867566 &  10.6 &  157.2 &  5565 &    3/16/20 &   4.56 &   4.80 &   5.51 &   6.92 		&    \\
 906 &  298372701 &   8.5 &  135.4 &  5955 &    3/16/20 &   5.55 &   7.15 &   5.06 &   8.13 		&    \\
 907 &  305424003 &   9.9 &  303.5 &  6272 &    3/13/20 &   4.35 &   4.75 &   5.25 &   7.37 		&    \\
 912 &  406941612 &  10.5 &  635.4 &  3566 &    3/14/20 &   4.04 &   4.36 &   5.47 &   6.91 		&    \\
 913 &  407126408 &   9.6 &   65.0 &  4948 &    3/14/20 &   3.81 &   3.82 &   5.42 &   7.13 		&    \\
 919 &  150167117 &  11.2 &  330.4 &  5811 &    1/10/20 &   4.26 &   4.49 &   5.18 &   6.77 		& False positive \\
 921 &  278775625 &  11.3 &  292.5 &  6056 &    3/16/20 &   4.69 &   5.70 &   5.42 &   7.54 		&    \\
 926 &  176796997 &  10.6 &  307.6 &  5658 &   11/28/20 &   4.73 &   6.21 &   5.30 &   6.78 		&    \\
 929 &  175532955 &  11.4 &  113.6 &  4451 &   11/24/20 &   5.13 &   6.07 &   5.42 &   6.84 		&    \\
 931 &  206474443 &  11.5 &  634.4 &  5928 &    1/12/20 &   4.33 &   5.54 &   4.96 &   6.88 		&    \\
 935 &  260476837 &  12.8 &  378.0 &  4814 &     1/8/20 &   4.63 &   4.71 &   4.55 &   4.87 		& False positive \\
 938 &  332660150 &  10.8 &  213.1 &  5981 &    1/14/20 &   4.50 &   4.88 &   5.45 &   7.15 		&    \\
 939 &   67772767 &  10.9 &  349.3 &  6160 &     1/9/20 &   4.07 &   4.38 &   5.35 &   7.52 		&    \\
 950 &  245947683 &  10.2 &  209.6 &  6706 &    1/10/20 &   3.62 &   4.17 &   5.41 &   7.49 		& False alarm \\
 952 &  319312479 &  10.1 &  417.1 &  7110 &    1/14/20 &   4.70 &   5.24 &   5.44 &   7.37 		&    \\
 954 &   44792534 &   9.8 &  239.1 &  5756 &    1/14/20 &   5.09 &   5.69 &   4.83 &   8.27 		&    \\
 964 &  179155220 &  10.7 &  126.4 &  5146 &    1/10/20 &   4.33 &   5.02 &   5.49 &   7.99 		& False positive \\
 965 &  179159972 &  10.6 &  215.0 &  5948 &    1/10/20 &   4.42 &   5.25 &   5.39 &   8.00 		& False positive \\
 969 &  280437559 &  10.5 &   77.8 &  4249 &    1/14/20 &   4.29 &   4.80 &   5.20 &   7.77 		&    \\
 974 &  333821572 &  10.4 &  502.6 &  8192 &     1/8/20 &   4.39 &   5.98 &   4.88 &   7.01 		&    \\
 976 &  347098457 &  10.5 & 3946.9 &  4240 &     1/8/20 &   4.19 &   5.26 &   4.67 &   6.91 		& False positive \\
 994 &   93963408 &  10.0 &  524.9 & 10393 &    1/14/20 &   5.19 &   5.95 &   5.27 &   7.86 		& False positive \\
 995 &  317951248 &  10.1 & 1249.0 &  4805 &    1/14/20 &   4.31 &   4.85 &   5.30 &   7.87 		& False positive \\
 996 &  142918609 &   9.8 &  516.8 &  8007 &    1/14/20 &   5.02 &   7.02 &   4.70 &   7.62 		& False positive \\
 998 &   54390047 &   9.7 &  514.9 &  8322 &     1/9/20 &   5.31 &   6.34 &   5.52 &   9.08 		&    \\
1025 &  297967252 &   5.5 &  130.1 &  8599 &    1/11/20 &   5.95 &   7.17 &   5.33 &   7.70 		&    \\
1028 &  447283466 &   7.9 &   23.7 &  4634 &    3/15/20 &   5.23 &   6.15 &   5.69 &   7.61 		& False positive \\
1031 &  304021498 &   9.7 &  270.6 &  6415 &    3/12/20 &   4.41 &   4.92 &   5.53 &   7.66 		& False positive \\
1032 &  146589986 &   9.8 &  598.9 & 10395 &    1/11/20 &   5.65 &   6.83 &   5.00 &   7.76 		&    \\
1034 &  400595342 &   9.8 &  349.3 &  9810 &     1/8/20 &   5.41 &   5.77 &   5.25 &   6.93 		& False positive \\
1035 &  361413119 &  10.1 &  365.1 &  5964 &    1/12/20 &   4.37 &   4.88 &   4.85 &   7.32 		& 466 + 617 nm filters \\
1036 &  146172354 &  10.3 &  182.8 &  5771 &    1/11/20 &   5.43 &   6.41 &   5.60 &   7.99 		&    \\
1037 &  363260203 &   9.0 &  274.8 &  9158 &    3/12/20 &   5.53 &   6.39 &   5.28 &   8.16 		&    \\
1038 &   90544017 &   8.7 &  252.0 &  8904 &    1/14/20 &   4.99 &   7.54 &   4.64 &   8.44 		& False positive \\
1039 &  461867584 &   8.5 & 1523.9 & 15000 &     1/9/20 &   4.55 &   5.08 &   4.79 &   7.01 		& APC \\
1041 &  385624852 &   8.1 &  296.5 &  9081 &    3/12/20 &   5.25 &   6.91 &   5.19 &   7.59 		& False positive \\
1042 &  360286627 &   9.7 &  801.5 &  9917 &    3/12/20 &   4.95 &   5.36 &   5.15 &   7.65 		&    \\
1047 &  370745311 &  10.2 &  135.3 &  5622 &    1/12/20 &   4.48 &   5.11 &   5.11 &   7.04 		& False positive \\
1048 &  384549882 &   8.8 &  446.1 & 11892 &    3/12/20 &   5.44 &   6.79 &   5.28 &   7.75 		& False positive \\
1051 &  259863352 &   7.1 &   63.1 &  5625 &   11/26/20 &   4.55 &   4.97 &   5.22 &   7.53 		& False alarm \\
1062 &  299799658 &   9.5 &   82.3 &  5394 &    1/14/20 &   4.39 &   4.74 &   5.08 &   8.19 		&    \\
1063 &  406976746 &   9.1 &   61.3 &  5552 &    3/14/20 &   4.20 &   4.34 &   4.93 &   6.59 		&    \\
1064 &   79748331 &  10.0 &   68.7 &  4803 &    9/12/19 &   5.12 &   6.00 &   5.48 &   7.74 		&    \\
1078 &  370133522 &  10.1 &   20.4 &  3325 &    9/13/19 &   4.70 &   4.79 &   5.16 &   6.72 		& GJ 1252 \\
     & &       &        &       &    9/16/19 &   4.43 &   4.84 &   5.31 &   7.37      & \\
     & &       &        &       &    9/28/19 &   4.63 &   5.35 &   5.72 &   8.13      & \\
     & &       &        &       &   10/10/19 &   4.46 &   5.39 &   5.05 &   8.87      & \\
1089 &  129319156 &  10.4 &  717.8 & 11600 &    3/14/20 &   4.92 &   6.43 &   5.48 &   7.36 		& False positive \\
1091 &  193413306 &   9.4 &  313.4 &  7348 &    3/13/20 &   5.24 &   6.26 &   5.45 &   8.35 		&    \\
1092 &  387079085 &   9.0 &  211.0 &  6534 &    3/13/20 &   4.72 &   5.24 &   5.26 &   7.52 		& False positive \\
1093 &  382331352 &  10.0 &  592.6 &  4000 &    3/13/20 &   4.68 &   5.33 &   5.47 &   7.57 		& False positive \\
1094 &  136274063 &  10.0 &  358.9 &  7710 &    3/14/20 &   5.13 &   5.84 &   5.21 &   7.21 		& False positive \\
1097 &  360630575 &   8.7 &   79.6 &  5876 &    3/13/20 &   4.65 &   5.18 &   5.41 &   8.10 		&    \\
1098 &  383390264 &   8.8 &  105.1 &  6153 &    1/14/20 &   3.74 &   4.18 &   5.28 &   6.94 		&    \\
1099 &  290348383 &   7.4 &   24.4 &  4867 &    9/28/19 &   5.06 &   5.85 &   5.29 &   8.31 		&    \\
1202 &  327017634 &   8.4 &  927.9 &  3773 &    3/14/20 &   4.72 &   5.49 &   5.07 &   7.19 		& False positive \\
1204 &  467666275 &   8.0 &  106.4 &  6711 &     1/8/20 &   5.09 &   5.26 &   6.10 &   7.36 		&    \\
1211 &   50312495 &   9.8 &  127.6 &  5573 &   11/29/20 &   4.09 &   4.32 &   5.53 &   7.20 		&    \\
1217 &  248092710 &   9.7 &  472.4 &  6354 &    3/14/20 &   5.54 &   6.94 &   5.59 &   7.89 		&    \\
1227 &  360156606 &  13.8 &  101.0 &  3050 &    3/13/20 &   4.02 &   4.30 &   4.99 &   5.49 		&    \\
1231 &  447061717 &  10.3 &   27.5 &  3540 &    3/15/20 &   4.70 &   5.82 &   6.04 &   7.47 		&    \\
1233 &  260647166 &   8.7 &   64.6 &  5724 &    1/14/20 &   4.97 &   6.61 &   4.83 &   7.28 		&    \\
     & &       &        &       &    3/12/20 &   5.75 &   6.67 &   5.58 &   7.80      & \\
1478 &  409794137 &  10.2 &  152.3 &  5623 &    1/14/20 &   4.99 &   6.90 &   4.72 &   8.52 		&    \\
1915 &   98283926 &  13.1 &  808.0 &  6208 &   11/29/20 &   4.78 &   5.33 &   4.84 &   5.29 		& HATS-42 \\
2008 &   70887357 &   8.6 &  136.6 &  5463 &   11/30/20 &   5.70 &   7.01 &   5.50 &   7.27 		&    \\
2179 &  237913194 &  11.5 &  307.8 &  5695 &   11/29/20 &   4.72 &   4.97 &   5.41 &   6.60 		&    \\
2195 &   24695044 &  11.0 &  175.3 &  5296 &   11/27/20 &   3.88 &   4.06 &   5.33 &   6.64 		&    \\
2202 &  358107516 &  12.2 &  236.6 &  5064 &   11/27/20 &   3.84 &   4.18 &   5.11 &   6.41 		&    \\
2208 &   38680052 &  15.7 &  183.1 &  3228 &   11/29/20 &   4.39 &   4.55 &   4.46 &   4.78 		&    \\
2212 &  280803917 &  12.4 &  315.6 &  5234 &   11/26/20 &   4.07 &   4.45 &   5.26 &   6.29 		&    \\
     & &       &        &       &   11/27/20 &   4.26 &   4.60 &   5.23 &   6.22      & \\
2217 &  234330672 &  12.8 &  699.5 &  5987 &   11/27/20 &   4.23 &   4.57 &   5.08 &   5.95 		&    \\
2220 &  150437346 &  11.7 &  354.9 &  5810 &   11/25/20 &   4.48 &   4.76 &   5.16 &   6.09 		&    \\
2235 &  267093376 &  10.9 &  399.5 &  6378 &   11/26/20 &   3.90 &   4.17 &   5.25 &   6.85 		& APC \\
2239 &  388130235 &  10.8 &  456.5 &  5030 &   11/29/20 &   4.67 &   5.07 &   5.62 &   7.27 		&    \\
2305 &  232079930 &  12.8 &  584.7 &  5582 &   11/26/20 &   3.95 &   4.41 &   4.97 &   5.79 		& APC \\
     & &       &        &       &      44164 &   4.14 &   4.47 &   4.90 &   5.36      & \\
2310 &   38467100 &  13.0 &  923.3 &  5266 &      44164 &   4.67 &   5.25 &   4.45 &   5.34 		&    \\


==> 4 arxiv/planet_radii.txt <==
TOI  140.01 & 1.282 & 12.74 & 16.33  &  TOI 1037.01 & 1.005 &  3.29 &  3.31 \\[-2pt]
TOI  141.01 & 1.007 &  1.66 &  1.67  &  TOI 1039.01 & 1.053 &\nodata&\nodata\\[-2pt]
TOI  224.01 & 1.182 & 14.75 & 17.44  &  TOI 1131.01 & 1.103 &  5.56 &  6.13 \\[-2pt]
TOI  235.01 & 1.119 &\nodata&\nodata &  TOI 1133.01 & 1.038 &  4.86 &  5.05 \\[-2pt]
TOI  252.01 & 1.114 &  3.90 &  4.35  &  TOI 1189.01 & 1.109 & 10.76 & 11.93 \\[-2pt]
TOI  264.01 & 1.008 & 18.25 & 18.40  &  TOI 1191.01 & 1.005 & 25.36 & 25.50 \\[-2pt]
TOI  271.01 & 1.005 &  2.66 &  2.68  &  TOI 1192.01 & 1.034 & 11.65 & 12.04 \\[-2pt]
TOI  287.01 & 1.013 & 20.41 & 20.68  &  TOI 1204.01 & 1.005 &  2.12 &  2.13 \\[-2pt]
TOI  291.01 & 1.132 & 20.52 & 23.23  &  TOI 1217.01 & 1.005 &  4.34 &  4.36 \\[-2pt]
TOI  309.01 & 1.178 &\nodata&\nodata &  TOI 1293.01$^*$& 1.000 &  3.86 &  3.86\\[-2pt]
TOI  325.01 & 1.012 &  5.95 &  6.02  &  TOI 1335.01 & 1.411 & 28.83 & 40.67 \\[-2pt]
TOI  354.01 & 1.178 & 25.20 & 29.68  &  TOI 1343.01 & 1.004 &  4.06 &  4.08 \\[-2pt]
TOI  364.01 & 1.312 &  3.13 &  4.11  &  TOI 1447.01 & 1.351 &  4.43 &  5.99 \\[-2pt]
TOI  380.01 & 1.079 & 20.57 & 22.19  &  TOI 1491.01 & 1.008 &  6.24 &  6.29 \\[-2pt]
TOI  457.01$^*$& 1.000 &  9.12 &  9.12&  TOI 1531.01 & 1.100 &  9.44 & 10.38 \\[-2pt]
TOI  487.01 & 1.147 &  2.73 &  3.13  &  TOI 1544.01 & 1.018 &\nodata&\nodata\\[-2pt]
TOI  487.02 & 1.147 &\nodata&\nodata &  TOI 1559.01 & 1.074 &  9.20 &  9.88 \\[-2pt]
TOI  492.01 & 1.014 & 14.29 & 14.49  &  TOI 1565.01 & 1.212 & 23.87 & 28.93 \\[-2pt]
TOI  564.01 & 1.005 &  9.36 &  9.41  &  TOI 1598.01 & 1.006 &  3.78 &  3.80 \\[-2pt]
TOI  568.01 & 1.214 &  3.55 &  4.31  &  TOI 1636.01 & 1.056 & 18.98 & 20.05 \\[-2pt]
TOI  680.01 &\nodata&  5.74 &\nodata &  TOI 1641.01 & 1.037 & 12.54 & 13.00 \\[-2pt]
TOI  697.01 & 1.004 &  2.03 &  2.04  &  TOI 1677.01 & 1.008 &  5.09 &  5.13 \\[-2pt]
TOI  722.01 & 1.122 &  2.38 &  2.67  &  TOI 1678.01 & 1.037 & 20.34 & 21.10 \\[-2pt]
TOI  791.01 & 1.003 & 10.68 & 10.71  &  TOI 1719.01 & 1.077 &  7.83 &  8.43 \\[-2pt]
TOI  798.01 & 1.321 &\nodata&\nodata &  TOI 1740.01 & 1.018 &  2.46 &  2.51 \\[-2pt]
TOI  854.01 & 1.152 &  4.80 &  5.53  &  TOI 2035.01 & 1.298 &  5.90 &  7.66 \\[-2pt]
TOI  926.01 & 1.065 & 21.00 & 22.37  &  TOI 2220.01 & 1.036 & 17.85 & 18.49 \\[-2pt]
TOI  931.01 & 1.277 & 20.69 & 26.42  &  TOI 2305.01 & 1.013 & 15.21 & 15.40 \\[-2pt]
TOI  952.01 & 1.019 &  7.84 &  7.99  &  TOI 2310.01 & 1.091 & 13.68 & 14.93 \\[-2pt]
TOI 1035.01 & 1.094 & 31.50 & 34.45  &              &       &       &       \\[-2pt]
